PANCO2: a Python library to measure intracluster medium pressure profiles from Sunyaev-Zeldovich observations

We present panco2, an open-source Python library designed to extract galaxy cluster pressure profiles from maps of the thermal Sunyaev-Zeldovich effect. The extraction is based on forward modeling of the total observed signal, allowing to take into account usual features of millimeter observations, such as beam smearing, data processing filtering, and point source contamination. panco2 offers a large flexibility in the inputs that can be handled and in the analysis options, enabling refined analyses and studies of systematic effects. We detail the functionalities of the code, the algorithm used to infer pressure profile measurements, and the typical data products. We present examples of running sequences, and the validation on simulated inputs. The code is available on GitHub at https://github.com/fkeruzore/panco2, and comes with an extensive technical documentation to complement this paper at https://panco2.readthedocs.io.

==> Figures/PSZ2.dat <==
source_number|name|ra|dec|error_radius|snr|y5r500|y5r500_error|redshift|redshift_source_name|mass_sz|mass_sz_pos_err|mass_sz_neg_err
1|PSZ2-G000.04+45.13|151645.7|-010102|4.107310|6.75319|5.48159e-03|1.89950e-03|0.119800|RXCJ1516.5-0056|3.962411|0.393290|0.370242
2|PSZ2-G000.13+78.04|133414.1|+201522|2.056201|9.25669|4.36085e-03|1.84025e-03|0.171000|RXCJ1334.1+2013|5.122391|0.351061|0.322839
3|PSZ2-G000.40-41.86|210420.3|-412115|2.427383|9.70428|4.50769e-03|1.04687e-03|0.165100|RXCJ2104.3-4120|5.297053|0.320350|0.344108
4|PSZ2-G000.77-35.69|203153.5|-403555|2.343365|6.58179|1.60629e-03|5.16778e-04|0.341600|RXCJ2031.8-4037|6.333562|0.589880|0.611330
5|PSZ2-G002.04-22.15|192526.3|-363105|5.020757|5.12563|1.92778e-03|6.44426e-04|||||
6|PSZ2-G002.08-68.28|231831.8|-361957|5.427269|4.75040|3.12731e-03|1.59132e-03|0.140000|ACOS1109|2.835297|0.370542|0.463434
7|PSZ2-G002.42+69.64|140358.4|+154118|2.428572|4.62169|2.68569e-03|1.31046e-03|0.180518|RMJ140358.9+154409.6|3.510401|0.465839|0.484462
8|PSZ2-G002.77-56.16|221838.3|-385246|2.279605|9.19606|4.04779e-03|1.02807e-03|0.141100|RXCJ2218.6-3853|4.411132|0.298660|0.303283
9|PSZ2-G002.82+39.23|154003.6|-031706|2.428775|8.07308|9.70097e-03|2.63729e-03|0.153300|RXCJ1540.1-0318|5.736017|0.475538|0.476516
10|PSZ2-G002.88-22.45|192803.5|-355234|7.238675|4.80061|1.94268e-03|7.12163e-04|||||
11|PSZ2-G003.21-76.04|235324.3|-331736|5.274178|4.78953|1.03584e-03|3.84556e-04|||||
12|PSZ2-G003.91-42.03|210552.2|-384511|2.428906|9.33304|5.35817e-03|1.11078e-03|0.152100|RXCJ2106.0-3846|4.716204|0.321887|0.370266
13|PSZ2-G003.93-59.41|223425.9|-374429|2.428905|17.35802|5.66285e-03|7.19787e-04|0.151000|RXCJ2234.5-3744|7.194754|0.263986|0.259055
14|PSZ2-G004.04+42.23|153305.6|-004031|5.282620|4.75789|3.20920e-03|1.79117e-03|0.151272|RMJ153303.5-004616.5|3.592052|0.465211|0.500454
15|PSZ2-G004.13+56.81|144727.6|+082706|3.396793|6.75999|3.08855e-03|9.30312e-04|0.380000|RXCJ1447.4+0827|7.122818|0.643275|0.678634
16|PSZ2-G004.45-19.55|191704.0|-333230|2.428597|9.06547|1.96385e-03|3.60270e-04|0.540000||10.356931|0.677135|0.724367
17|PSZ2-G005.91-28.26|195913.6|-345330|2.064811|5.98316|2.29145e-03|8.89302e-04|0.172800|RXCJ1959.1-3454|4.286492|0.387097|0.416893
18|PSZ2-G006.05+29.43|161737.5|-071545|3.458767|5.09372|1.78547e-03|7.42856e-04|0.252300|RXCJ1617.6-0714|5.515037|0.647036|0.714597
19|PSZ2-G006.16-69.49|232209.0|-343431|4.461128|4.55340|1.33190e-03|6.83665e-04|||||
20|PSZ2-G006.38+62.03|143313.9|+122911|2.428863|5.65158|1.36098e-03|4.24082e-04|0.235712|RMJ143312.4+122756.8|4.813953|0.554516|0.572437
21|PSZ2-G006.49+50.56|151054.9|+054605|2.117182|23.17088|2.29633e-02|2.11504e-03|0.076600|A2029|7.039484|0.199073|0.193102
22|PSZ2-G006.68-35.55|203449.4|-354930|2.401851|11.85154|1.17188e-02|2.15168e-03|0.089400|RXCJ2034.7-3548|4.166683|0.232628|0.237041
23|PSZ2-G006.76+30.45|161549.2|-060909|2.296010|35.01054|2.35336e-02|1.63328e-03|0.203000|RXCJ1615.7-0608|16.116468|0.296833|0.292221
24|PSZ2-G006.82-34.71|203050.6|-353351|2.428786|5.02210|1.74992e-03|8.02183e-04|0.139800|RXCJ2030.7-3532|3.152574|0.402348|0.436777
25|PSZ2-G006.84+50.69|151101.3|+060119|7.178472|5.73192|3.67845e-02|7.59671e-03|0.075728||1.844416|0.742635|0.744162
26|PSZ2-G007.57-33.90|202732.7|-344748|3.390816|4.82758|1.14233e-03|3.56096e-04|0.550000||6.273721|0.734868|0.802158
27|PSZ2-G007.67-43.18|211243.1|-360504|2.428765|5.38838|1.71792e-03|6.39196e-04|||||
28|PSZ2-G007.76-36.83|204145.4|-351116|3.519234|5.74397|5.11689e-03|1.67287e-03|0.089462|ACO3705|2.638609|0.268698|0.282619
29|PSZ2-G008.31-64.74|225842.8|-344718|1.943902|10.94720|4.49901e-03|8.10077e-04|0.312000|ACOS1077|7.745729|0.411880|0.396772
30|PSZ2-G008.47-56.34|221746.5|-354256|3.529226|10.05360|4.86193e-03|1.03462e-03|0.148600|RXCJ2217.7-3543|4.791958|0.304431|0.288075
31|PSZ2-G008.70-31.44|201657.9|-331935|4.113153|5.34288|3.31104e-03|1.10293e-03|||||
32|PSZ2-G008.80-35.18|203438.3|-340341|2.744902|6.28531|3.05005e-03|1.33309e-03|0.093600|RXCJ2034.7-3404|2.975521|0.286146|0.328333
33|PSZ2-G008.94-81.22|001414.2|-302315|2.428814|15.31582|4.09919e-03|5.51316e-04|0.306600|RXCJ0014.3-3023|9.835684|0.394720|0.375410
34|PSZ2-G009.04+31.09|161820.6|-041121|3.494064|5.04280|2.33149e-03|1.00410e-03|||||
35|PSZ2-G009.45-56.93|222032.1|-350815|1.704934|7.29635|1.61453e-03|5.03806e-04|0.154400|RXCJ2220.5-3509|4.021076|0.349856|0.361679
36|PSZ2-G010.76-16.91|191546.2|-265941|5.867899|4.63515|2.80410e-03|1.01020e-03|||||
37|PSZ2-G011.06-63.84|225332.7|-334420|2.861637|5.36425|1.01557e-03|2.93062e-04|0.224000|RXCJ2253.5-3343|4.070501|0.466557|0.488097
38|PSZ2-G011.36+49.42|152154.5|+074025|3.798602|5.36439|5.75009e-03|2.17454e-03|0.044200|RXCJ1521.8+0742|1.869686|0.201766|0.211982
39|PSZ2-G011.36-72.93|233612.9|-320804|2.428664|6.26367|2.32399e-03|9.13039e-04|||||
40|PSZ2-G011.72-37.96|204948.1|-321800|2.413243|5.37476|1.31373e-03|4.58929e-04|0.323000|MACSJ2049.9-3217|5.374032|0.589478|0.638055
41|PSZ2-G011.92-63.53|225154.2|-332339|2.029754|5.72106|1.12363e-03|3.64744e-04||ACO3926|||
42|PSZ2-G012.59-20.10|193154.8|-263400|1.965772|7.01150|1.89239e-03|5.46807e-04|0.352000|MACSJ1931.8-2634|6.974438|0.525899|0.563455
43|PSZ2-G012.81+49.68|152304.2|+083627|3.708447|6.75556|1.00431e-02|3.27315e-03|0.035500|RXCJ1523.0+0836|1.898151|0.174993|0.179596
44|PSZ2-G013.06-75.46|234724.6|-310903|2.948289|5.28891|1.74548e-03|7.26235e-04|||||
45|PSZ2-G013.74-45.53|212615.9|-320132|2.425529|5.18606|8.73590e-04|2.05492e-04|0.323033|ABELLS0946|4.810649|0.564473|0.593464
46|PSZ2-G014.09+38.38|160325.5|+031921|4.699918|5.20146|2.49913e-03|1.04772e-03|0.222200|WHLJ240.829+3.279|4.725769|0.545160|0.593411
47|PSZ2-G014.33+60.23|144754.9|+144610|2.428058|4.99666|2.64706e-03|1.23601e-03|0.219834|RMJ144756.9+144532.6|4.365911|0.531632|0.550212
48|PSZ2-G014.72-62.49|224632.0|-321204|2.428742|5.21311|2.63067e-03|1.26763e-03|||||
49|PSZ2-G015.75-28.66|201218.5|-264220|3.602154|4.76452|1.80951e-03|8.93988e-04|0.149000||3.260183|0.393480|0.426908
50|PSZ2-G017.25-70.71|232440.5|-303904|2.428759|5.19466|1.12154e-03|4.21026e-04|||||
51|PSZ2-G017.72-51.40|215459.8|-300757|2.428909|4.53554|2.32493e-03|1.11338e-03|||||
52|PSZ2-G018.06-36.38|204759.0|-270110|4.019213|5.64942|1.05418e-03|2.35879e-04||ACO3714|||
53|PSZ2-G018.18-60.00|223450.9|-303231|2.397430|6.35725|1.38828e-03|4.68117e-04|0.251500|RXCJ2234.8-3033|4.868449|0.449366|0.473501
54|PSZ2-G018.32-28.50|201448.1|-243038|1.851726|8.67636|2.82897e-03|8.89383e-04|0.161200|RXCJ2014.8-2430|5.092264|0.356207|0.366650
55|PSZ2-G018.54-25.69|200327.7|-232329|2.427806|11.34157|3.27351e-03|5.95593e-04|0.317100|RXCJ2003.5-2323|8.991968|0.444413|0.488526
56|PSZ2-G018.64-83.11|002101.0|-283718|3.830263|4.62228|9.14804e-04|3.30661e-04|||||
57|PSZ2-G018.73+23.56|170218.6|-010126|3.142269|7.51618|1.41106e-02|3.74535e-03|0.089000||3.968832|0.300528|0.303522
58|PSZ2-G018.73-15.49|192306.5|-192357|3.647063|4.84424|1.10406e-03|3.55865e-04|||||
59|PSZ2-G018.76-61.65|224232.9|-301854|2.428301|5.03814|1.54507e-03|6.53734e-04|||||
60|PSZ2-G018.84+22.43|170625.6|-013012|3.030829|6.33571|7.54181e-03|2.07823e-03|0.091200|RXCJ1706.4-0132|3.603171|0.295964|0.329862
61|PSZ2-G018.92-33.64|203706.8|-253535|2.428256|4.77180|2.20982e-03|1.11548e-03|||||
62|PSZ2-G019.12+31.23|163629.5|+030851|1.673579|7.52636|2.21388e-03|7.61492e-04|0.280000||6.649408|0.515759|0.542878
63|PSZ2-G019.48-80.97|001117.4|-285208|2.623613|8.86259|7.60361e-03|1.63018e-03|0.062000|RXCJ0011.3-2851|2.606369|0.182667|0.188038
64|PSZ2-G020.08+37.47|161616.2|+065449|5.106621|4.72731|1.70394e-03|5.89125e-04|0.332806|RMJ161610.2+065504.4|5.477802|0.689388|0.738281
65|PSZ2-G020.21-36.84|205202.0|-252857|2.406094|5.17455|1.09230e-03|3.05700e-04|||||
66|PSZ2-G020.49-47.35|213759.6|-274337|3.760048|4.99537|1.35249e-03|4.67219e-04|||||
67|PSZ2-G020.66+37.99|161519.7|+073415|4.075245|5.35110|4.00886e-03|1.38172e-03|0.345133|RMJ161505.4+073455.4|5.652531|0.641905|0.648596
68|PSZ2-G021.02-29.04|202024.6|-222652|2.494010|4.88909|1.27214e-03|4.75123e-04|||||
69|PSZ2-G021.08+38.00|161555.7|+075135|2.953274|5.37691|1.50224e-03|5.60530e-04|0.381500|WHLJ244.011+7.864|6.165772|0.641685|0.628954
70|PSZ2-G021.10+33.24|163247.7|+053532|1.703017|16.31857|8.00133e-03|1.21074e-03|0.151400|RXCJ1632.7+0534|7.788315|0.300539|0.301766
71|PSZ2-G021.36-43.02|211935.1|-261206|2.311092|5.54686|1.40138e-03|4.57936e-04|0.380000||5.810800|0.615291|0.648235
72|PSZ2-G022.03+17.75|172836.6|-011303|2.428897|6.20045|3.25727e-03|1.17228e-03|||||
73|PSZ2-G022.12-38.81|210212.3|-243422|2.428711|5.06137|1.31110e-03|5.04976e-04|0.188000|RXCJ2102.1-2431|3.731324|0.483119|0.513224
74|PSZ2-G022.98+19.49|172416.5|+002456|2.428814|5.19207|1.46288e-03|5.20391e-04|0.404400|WHLJ261.104+0.415|6.790033|0.806730|0.853331
75|PSZ2-G023.05+20.52|172046.9|+005807|2.428612|5.57412|1.54887e-03|5.12674e-04|||||
76|PSZ2-G023.17+86.71|130553.5|+263134|3.393601|5.34141|3.40030e-03|1.47411e-03|0.306300|ZwCl5699|5.033050|0.559982|0.564027
77|PSZ2-G023.40-15.26|192958.1|-151137|5.390227|5.00560|3.25280e-03|1.48384e-03|0.082900|RXCJ1930.0-1509|2.369741|0.299939|0.318777
78|PSZ2-G023.87-13.88|192535.0|-141220|6.048296|4.90816|2.07456e-03|8.28399e-04|||||
79|PSZ2-G024.44+22.76|171520.4|+031019|2.939107|5.99790|3.86597e-03|1.18490e-03|0.164700|RXCJ1715.2+0309|4.505844|0.400846|0.412531
80|PSZ2-G024.46-18.08|194222.8|-152609|3.241556|6.97577|4.71649e-03|1.11011e-03|||||
81|PSZ2-G025.02-41.49|211609.5|-231138|2.428835|6.42499|1.43619e-03|4.17089e-04||RXCJ2115.9-2309|||
82|PSZ2-G025.07-78.64|000021.7|-280601|2.529382|6.21720|2.44683e-03|8.35372e-04|||||
83|PSZ2-G025.13-75.88|234750.5|-280833|3.435410|8.07377|9.79927e-03|2.73566e-03|0.030000|RXCJ2347.7-2808|1.480293|0.114748|0.107849
84|PSZ2-G025.89-46.67|213842.6|-235906|5.426822|4.93352|2.40771e-03|1.20114e-03|||||
85|PSZ2-G026.09-25.62|201342.7|-170131|2.428387|4.64855|1.97159e-03|9.58146e-04|||||
86|PSZ2-G026.34-58.64|223037.7|-261559|3.738269|4.54593|8.50530e-04|2.58711e-04|||||
87|PSZ2-G026.73-38.94|210722.3|-211102|2.046352|8.42102|5.28355e-03|1.48095e-03|0.202000|ACO2336|5.409047|0.363768|0.361105
88|PSZ2-G027.23+15.73|174509.9|+021305|4.907223|4.89738|1.43367e-03|4.81828e-04|||||
89|PSZ2-G027.28+23.79|171632.9|+055751|6.024254|4.70543|2.68447e-03|1.31792e-03|||||
90|PSZ2-G027.39+15.39|174638.7|+021128|1.817728|5.22816|1.06639e-03|2.11436e-04|||||
91|PSZ2-G027.77+10.88|180321.8|+002558|3.156661|6.41661|4.83916e-03|1.99737e-03|||||
92|PSZ2-G027.77-49.72|215259.1|-233308|2.428835|4.59963|1.08134e-03|4.45500e-04|||||
93|PSZ2-G027.81-45.93|213709.0|-223048|2.428312|5.24201|4.55036e-03|2.41849e-03|||||
94|PSZ2-G027.92+15.54|174704.1|+024241|5.361176|4.53575|3.08350e-03|1.79870e-03|||||
95|PSZ2-G027.99-69.85|232050.1|-270148|6.932384|4.56345|7.13022e-03|1.89390e-03|||||
96|PSZ2-G028.05+25.43|171155.0|+071923|5.733185|8.21688|3.84193e-03|9.12004e-04|0.284000||6.629104|0.512854|0.538148
97|PSZ2-G028.08+10.79|180413.4|+003931|3.018457|6.03667|1.01227e-02|3.72835e-03|0.088200|RXCJ1804.1+0042|3.285987|0.335807|0.309713
98|PSZ2-G028.15-08.62|191341.2|-080826|2.428712|7.66655|1.97745e-03|5.13048e-04|||||
99|PSZ2-G028.63+50.15|154008.0|+175355|2.516033|6.91491|3.76490e-03|1.14183e-03|0.091600|A2108|3.249135|0.268175|0.280804
100|PSZ2-G028.77-33.56|204814.7|-174832|3.730076|8.73780|4.39502e-03|9.65125e-04|0.147500|RXCJ2048.1-1750|4.514435|0.314703|0.329338
101|PSZ2-G028.89+60.13|150021.7|+212134|2.574368|7.52451|4.62634e-03|1.30104e-03|0.153000|RXCJ1500.3+2121|4.542624|0.329476|0.350119
102|PSZ2-G029.06+44.55|160220.8|+160529|2.878979|15.76490|4.67386e-02|5.51272e-03|0.035300|A2147|3.527035|0.051358|0.059119
103|PSZ2-G029.55-60.16|223836.8|-245611|4.860503|5.02650|1.84828e-03|8.26892e-04|||||
104|PSZ2-G029.66-47.63|214544.2|-214649|2.427652|5.74469|1.24839e-03|3.86497e-04|||||
105|PSZ2-G029.80-17.40|194832.1|-103140|2.428883|9.00660|9.32316e-03|2.42525e-03|||||
106|PSZ2-G029.87-17.81|195011.0|-103831|6.420959|4.91087|6.16222e-03|2.71279e-03|||||
107|PSZ2-G030.27-16.94|194739.1|-095542|5.237566|5.43023|2.68815e-03|9.45690e-04|||||
108|PSZ2-G030.70+09.44|181346.0|+021953|2.428910|5.11550|7.76568e-03|3.17982e-03|||||
109|PSZ2-G030.90+34.37|164322.6|+132307|2.428899|4.93896|1.61009e-03|6.86375e-04|0.181900|ACO2224|3.713527|0.479676|0.516813
110|PSZ2-G031.37-71.95|233043.5|-261017|2.428232|4.72892|1.44415e-03|6.34781e-04|||||
111|PSZ2-G031.41-19.16|195740.6|-095356|2.428494|5.69411|2.17914e-03|7.65331e-04|||||
112|PSZ2-G031.93+78.71|134153.0|+262206|1.922066|7.46826|3.21164e-03|1.49249e-03|0.072400|RXCJ1341.8+2622|2.718318|0.233936|0.245210
113|PSZ2-G032.12-14.96|194334.0|-072745|3.625166|9.11884|8.03782e-03|1.91961e-03|||||
114|PSZ2-G032.13-44.36|213446.1|-190750|2.268702|5.48598|8.93108e-04|1.60632e-04|||||
115|PSZ2-G032.31+66.07|143711.5|+242321|2.428427|5.13800|1.96292e-03|8.19889e-04|||||
116|PSZ2-G032.77+19.69|174029.4|+084240|5.915318|4.78475|2.41671e-03|9.79861e-04|||||
117|PSZ2-G033.27-17.54|195452.0|-073611|2.428635|6.85451|2.34720e-03|7.08446e-04|||||
118|PSZ2-G033.46-48.43|215219.5|-193647|1.912783|11.23937|8.24981e-03|1.40803e-03|0.094300|RXCJ2152.4-1933|4.076925|0.212101|0.214247
119|PSZ2-G033.81+77.18|134853.3|+263541|1.230008|19.26542|1.16643e-02|1.37831e-03|0.062200|RXCJ1348.8+2635|4.465213|0.141695|0.141686
120|PSZ2-G033.83-46.57|214515.7|-184520|2.162341|5.52538|9.01467e-04|1.64901e-04|||||
121|PSZ2-G033.97-76.61|235142.6|-260543|3.839240|12.60114|4.67918e-03|7.98332e-04|0.226400|RXCJ2351.6-2605|7.557539|0.365168|0.382711
122|PSZ2-G034.38+51.57|153926.2|+214723|6.051254|6.87962|9.24353e-03|2.35083e-03|0.041100|A2107|1.928021|0.187336|0.197362
123|PSZ2-G034.78+31.71|165845.7|+151911|2.428911|4.99950|1.74433e-03|7.76079e-04|0.480000|WHLJ254.661+15.32|6.264102|0.739205|0.840229
124|PSZ2-G035.89-61.39|224702.2|-221342|2.428912|4.73259|7.50664e-03|4.44280e-03|||||
125|PSZ2-G036.09-17.43|195918.3|-050854|2.428334|5.37039|3.98105e-03|1.56696e-03|||||
126|PSZ2-G036.36+16.01|175956.3|+101147|3.814355|4.58176|2.37039e-03|1.38839e-03|||||
127|PSZ2-G036.69-15.67|195404.6|-035023|3.633986|5.69272|1.29382e-03|3.73674e-04|||||
128|PSZ2-G036.73+14.93|180431.0|+100319|1.367615|9.68264|2.87672e-03|6.50040e-04|0.152500|RXCJ1804.4+1002|5.288359|0.336939|0.347381
129|PSZ2-G036.77-16.51|195711.7|-040901|2.428233|4.62819|2.36327e-03|9.46050e-04|||||
130|PSZ2-G036.80-14.95|195140.8|-032442|7.593109|4.72938|3.61868e-03|1.51049e-03|||||
131|PSZ2-G037.05-70.55|232606.1|-240714|5.316405|5.05320|2.57426e-03|1.29623e-03|0.088000|RXCJ2326.2-2406|2.216287|0.268075|0.277465
132|PSZ2-G037.25-16.27|195711.6|-033819|2.428323|5.07099|2.07043e-03|8.38942e-04|||||
133|PSZ2-G037.31-21.54|201607.8|-055902|3.603777|4.96123|1.01303e-03|2.65203e-04|||||
134|PSZ2-G037.48+71.52|141432.4|+270320|2.274424|7.40165|3.45925e-03|1.03411e-03|0.480965|RMJ141438.9+270311.1|7.058753|0.533575|0.662772
135|PSZ2-G037.67+15.71|180314.4|+111220|5.059918|7.09012|4.04129e-03|1.01439e-03|||||
136|PSZ2-G037.69-46.87|215028.2|-162357|2.428267|5.90356|3.36648e-03|1.32035e-03|0.263000||5.173200|0.494959|0.585374
137|PSZ2-G038.68+24.50|173153.4|+154040|3.836885|5.44055|2.16206e-03|9.24441e-04|0.083600||2.475157|0.284868|0.317781
138|PSZ2-G038.95-46.90|215157.3|-153648|2.427835|5.55850|6.04773e-03|2.04427e-03|0.061400|RXCJ2151.8-1543|1.956114|0.250739|0.257134
139|PSZ2-G039.21-75.96|234951.7|-244519|2.428863|4.56029|1.52524e-03|7.90295e-04|0.243501|ABELL2663|3.896730|0.560546|0.599356
140|PSZ2-G039.32-59.88|224304.8|-200951|2.428786|5.42175|2.50622e-03|1.02764e-03|0.135900|RXCJ2243.0-2009|3.191940|0.399430|0.424324
141|PSZ2-G039.34+73.28|140646.4|+274348|3.837567|4.61231|1.46292e-03|6.30875e-04|0.566447|RMJ140649.4+274556.8|5.691223|0.706205|0.830762
142|PSZ2-G039.85-39.96|212700.3|-120942|2.229449|10.21498|4.63623e-03|9.22620e-04|0.176000|RXCJ2127.1-1209|5.915140|0.369424|0.350320
143|PSZ2-G039.86+18.70|175542.5|+142143|2.428831|4.55833|2.19170e-03|1.18730e-03|||||
144|PSZ2-G039.98-53.12|221656.9|-172427|2.428860|6.02018|3.12471e-03|9.94443e-04|0.130100|RXCJ2216.9-1725|3.476531|0.376901|0.392858
145|PSZ2-G040.03+74.95|135915.9|+275754|2.369002|9.28746|6.32420e-03|1.31638e-03|0.061200|RXCJ1359.2+2758|2.570666|0.160199|0.164493
146|PSZ2-G040.11-42.58|213705.0|-130547|4.673273|5.08387|2.75918e-03|1.00121e-03|||||
147|PSZ2-G040.28+37.36|164311.5|+213238|5.832574|4.77979|1.97559e-03|8.78458e-04|0.153500|RXCJ1643.3+2131|3.169573|0.395591|0.422872
148|PSZ2-G040.58+77.12|134926.9|+280541|2.544980|7.61657|5.93129e-03|1.78878e-03|0.074800|RXCJ1349.3+2806|2.626682|0.213464|0.221667
149|PSZ2-G041.43-66.81|231226.0|-213303|2.428765|5.21311|1.76267e-02|9.73614e-03|0.110800|RXCJ2312.3-2130|2.709744|0.364699|0.202537
150|PSZ2-G041.45+29.10|171752.0|+194133|2.428244|9.38972|4.68986e-03|1.06710e-03|0.178000|RXCJ1717.8+1940|5.587061|0.359755|0.354884
151|PSZ2-G041.69+21.68|174713.2|+170751|3.840359|4.50562|2.04713e-03|9.68147e-04|0.479000||5.828984|0.784294|0.821181
152|PSZ2-G042.19+63.00|145331.9|+280718|4.776022|4.89720|2.14815e-03|8.09342e-04|0.256841|RMJ145332.1+280358.0|4.272891|0.487135|0.530493
153|PSZ2-G042.32+17.48|180416.8|+155950|2.428547|6.17306|2.08667e-03|7.18330e-04|0.458000||7.029055|0.652822|0.719454
154|PSZ2-G042.53+35.20|165429.8|+223527|2.428589|4.67444|2.85357e-03|1.17042e-03|0.181100|WHLJ253.734+22.63|3.430715|0.498536|0.518533
155|PSZ2-G042.54+18.02|180234.4|+162405|2.427453|4.78788|1.24534e-03|4.71186e-04|||||
156|PSZ2-G042.81+56.61|152228.1|+274141|1.536457|12.50101|7.99907e-03|1.27698e-03|0.072300|RXCJ1522.4+2742|4.081120|0.186302|0.190091
157|PSZ2-G042.81-82.97|002041.4|-254250|2.428800|8.43762|2.16094e-03|5.90114e-04|0.141000|RXCJ0020.7-2542|4.259752|0.316597|0.332467
158|PSZ2-G043.44-41.27|213644.1|-101748|2.428839|5.55255|1.53702e-03|5.85860e-04|||||
159|PSZ2-G044.07-59.30|224433.2|-174301|2.428866|4.88407|3.04895e-03|1.67130e-03|0.132500|RXCJ2244.5-1744|3.033627|0.395540|0.393830
160|PSZ2-G044.20+48.66|155824.1|+271244|2.289029|28.38608|3.36217e-02|2.70100e-03|0.089400|RXCJ1558.3+2713|8.771307|0.185857|0.209354
161|PSZ2-G044.21+52.13|154301.1|+275000|2.427587|4.64078|1.74978e-03|8.04196e-04|||||
162|PSZ2-G044.46-65.42|230841.7|-195506|4.786288|6.40890|3.61738e-03|1.13317e-03|0.082900|ACO2538|2.569310|0.257254|0.270244
163|PSZ2-G044.58-20.46|202507.5|+003108|2.322901|6.58596|2.11131e-03|4.99119e-04|0.274600|WHLJ306.303+0.526|5.651640|0.444941|0.490035
164|PSZ2-G044.77-51.30|221503.7|-135916|2.276168|8.27208|2.22502e-03|5.31299e-04|0.502700|MACSJ2214.9-1359|8.359282|0.611954|0.622510
165|PSZ2-G044.83+10.02|183639.4|+150450|2.314638|9.27041|4.63530e-03|1.91594e-03|||||
166|PSZ2-G045.04+30.38|171714.8|+230335|2.428892|4.63608|5.75554e-03|3.30554e-03|0.160300|NSCJ171703+230543|3.238837|0.460349|0.395161
167|PSZ2-G045.10-43.18|214553.3|-100533|2.428908|6.89083|4.38386e-03|1.32237e-03|0.080800|RXCJ2145.9-1006|2.804740|0.255885|0.273804
168|PSZ2-G045.13+67.78|143159.0|+293324|3.553977|6.62170|1.77536e-03|4.12798e-04|0.219100|ACO1929|4.825367|0.445101|0.454524
169|PSZ2-G045.20+15.63|181603.5|+174544|4.858509|4.65034|1.52362e-03|7.44827e-04|||||
170|PSZ2-G045.32-38.46|212925.1|-074232|2.057395|6.34199|1.28897e-03|3.02780e-04|0.594000|MACSJ2129.4-0741|7.650510|0.639346|0.685596
171|PSZ2-G045.47+17.80|180807.7|+185227|2.428635|4.66988|1.46777e-03|6.06011e-04|||||
172|PSZ2-G045.50-08.62|194524.8|+070429|2.428754|5.63260|1.62559e-03|6.82946e-04|||||
173|PSZ2-G045.50-37.21|212516.8|-065841|5.619662|4.97345|4.42324e-03|2.04424e-03|0.115300|RXCJ2125.2-0657|2.807489|0.373811|0.373601
174|PSZ2-G045.51+16.26|181408.4|+181734|5.464934|5.53543|4.04986e-03|1.50834e-03|0.240000||4.112292|0.518446|0.542968
175|PSZ2-G045.87+57.70|151821.0|+292810|2.789056|5.41590|1.64566e-03|5.56731e-04|0.611000||7.029533|0.657969|0.707115
176|PSZ2-G045.96-26.94|205008.4|-013526|3.768841|5.10409|1.73134e-03|7.05097e-04|||||
177|PSZ2-G046.10+27.18|173142.6|+225230|2.428437|8.99643|2.36762e-03|5.99984e-04|0.389000|MACSJ1731.6+2252|8.269269|0.536720|0.541856
178|PSZ2-G046.13+30.72|171707.5|+240352|2.428880|4.94378|1.23928e-03|4.94974e-04|0.569000||6.394540|0.801785|0.838473
179|PSZ2-G046.26-70.47|232947.3|-211012|2.428890|5.06944|1.40947e-03|5.39260e-04|0.143100|ABELL2606|3.017671|0.395953|0.426852
180|PSZ2-G046.36-06.83|194044.1|+084110|3.793345|5.23598|2.02704e-03|6.49945e-04|||||
181|PSZ2-G046.39+11.71|183259.8|+171131|2.414265|4.62333|8.61951e-04|1.81103e-04|||||
182|PSZ2-G046.47-49.44|221016.6|-121040|1.814485|12.55573|7.64126e-03|1.18360e-03|0.084600|RXCJ2210.3-1210|4.389680|0.198356|0.201808
183|PSZ2-G046.88+56.48|152411.3|+295446|1.772577|12.92534|1.32815e-02|2.21515e-03|0.114500|RXCJ1524.1+2955|5.307450|0.221242|0.239699
184|PSZ2-G047.48+37.37|165018.9|+270206|5.857865|4.96519|2.46213e-03|9.70784e-04|0.240000||4.194511|0.521058|0.564068
185|PSZ2-G047.53+08.55|184658.6|+165035|2.428900|6.55390|2.29224e-03|7.08727e-04|||||
186|PSZ2-G047.71-59.47|224828.9|-160630|2.513940|5.72031|1.97803e-03|7.29621e-04|0.247200|RXCJ2248.5-1606|4.610344|0.466116|0.495147
187|PSZ2-G047.73-60.15|225102.0|-162401|2.819600|6.71279|3.68875e-03|1.01849e-03|0.122100|RXCJ2251.0-1624|3.364438|0.296297|0.320481
188|PSZ2-G048.08-46.63|220217.5|-095322|6.250298|5.35043|7.22673e-03|2.45001e-03|0.080900|RXCJ2202.0-0949|2.110695|0.281710|0.294328
189|PSZ2-G048.09+27.18|173415.6|+243240|4.015585|4.70094|8.34058e-04|2.18578e-04|0.736080||6.134852|0.741854|0.809794
190|PSZ2-G048.10+57.16|152115.9|+303740|2.459410|9.92657|8.59862e-03|1.72111e-03|0.077700|A2061|3.589891|0.207678|0.212202
191|PSZ2-G048.21-65.00|230945.5|-181836|2.428890|4.83178|1.47346e-03|5.91299e-04|0.420000||5.599690|0.685159|0.763234
192|PSZ2-G048.24-51.59|222012.6|-121151|1.715302|6.25937|1.28883e-03|3.79616e-04|0.544000||7.330888|0.621788|0.670642
193|PSZ2-G048.39-16.78|201933.5|+052859|2.428897|4.57623|1.19190e-03|4.94848e-04|||||
194|PSZ2-G048.47+34.86|170208.4|+270848|2.428366|5.74142|4.89667e-03|2.29459e-03|||||
195|PSZ2-G048.75+53.18|153952.1|+304145|6.158135|4.84985|3.39439e-03|1.33187e-03|0.098000|RXCJ1539.8+3043|2.528186|0.302826|0.321014
196|PSZ2-G048.91-25.55|205043.0|+012346|3.483260|5.56195|1.09806e-03|2.73584e-04|0.333400|RXCJ2050.7+0123|5.441668|0.590031|0.628551
197|PSZ2-G049.09+25.23|174339.7|+244425|2.428890|6.09655|2.68329e-03|1.08961e-03|0.141000|ACO2279|3.682184|0.370658|0.369754
198|PSZ2-G049.18+65.05|144428.6|+311400|3.840255|6.14944|1.28628e-03|3.77239e-04|0.234000|A1961|4.729747|0.468570|0.518581
199|PSZ2-G049.22+30.87|172005.2|+263754|2.284914|11.75388|5.48280e-03|9.95559e-04|0.164400|RXCJ1720.1+2637|5.904146|0.304454|0.340976
200|PSZ2-G049.32+44.37|162033.7|+295339|2.030735|7.98890|4.30237e-03|1.24086e-03|0.097200|RXCJ1620.5+2953|3.671208|0.256858|0.264650
201|PSZ2-G049.69-49.46|221428.2|-102109|2.428781|8.15535|6.08362e-03|1.53824e-03|0.098000|RXCJ2214.5-1022|3.631749|0.299377|0.303640
202|PSZ2-G049.80-25.16|205105.1|+021704|2.250087|7.59538|3.28645e-03|9.13889e-04|0.321100|RXCJ2051.1+0216|6.392646|0.491457|0.577820
203|PSZ2-G050.06-27.32|205855.5|+012123|2.428866|6.78541|2.38598e-03|8.42997e-04|0.334000|WHLJ314.721+1.402|6.597796|0.566938|0.622365
204|PSZ2-G050.40+31.17|172007.8|+274117|2.265247|7.28319|2.58446e-03|6.37795e-04|0.164000|RXCJ1720.1+2740|4.331068|0.342846|0.356112
205|PSZ2-G050.46+67.54|143240.3|+313516|3.723926|5.57971|1.08006e-03|2.74476e-04|0.131300|RXCJ1432.4+3137|2.923395|0.326385|0.353874
206|PSZ2-G050.98-61.48|225859.1|-153629|6.129014|5.10084|1.26285e-03|5.27741e-04|||||
207|PSZ2-G051.40-61.15|225811.5|-151621|2.428810|4.60461|5.92980e-03|3.52478e-03|||||
208|PSZ2-G051.48-30.87|211335.7|+003111|2.340814|4.99205|9.69870e-04|2.59417e-04|||||
209|PSZ2-G052.08+46.13|161346.5|+320453|3.111144|4.75720|1.49406e-03|6.73686e-04|||||
210|PSZ2-G052.35-31.98|211857.0|+003238|2.265090|5.04271|1.25418e-03|5.15869e-04|0.264975|RMJ211849.1+003337.2|4.588255|0.547460|0.578942
211|PSZ2-G052.93+10.42|184932.8|+222715|2.847782|5.84150|3.13622e-03|8.94289e-04|||||
212|PSZ2-G053.44-36.25|213511.8|-010241|1.509336|8.49727|2.26970e-03|5.95789e-04|0.330000|RXCJ2135.2-0102|7.453945|0.453629|0.480118
213|PSZ2-G053.53+59.52|151013.1|+332929|2.428805|15.90024|5.52910e-03|7.78636e-04|0.113000|RXCJ1510.1+3330|5.850329|0.229441|0.233736
214|PSZ2-G053.55-29.85|211403.7|+023415|5.383161|6.44241|1.49743e-02|4.98540e-03|0.049400|RXCJ2113.8+0233|1.796174|0.182032|0.184099
215|PSZ2-G053.63-41.84|215410.8|-040007|2.428910|4.75624|2.94660e-03|1.46057e-03|0.150900|RXCJ2154.2-0400|3.257652|0.449043|0.479402
216|PSZ2-G053.64-34.48|212938.4|+000424|2.428911|4.87367|5.65302e-03|2.88912e-03|0.234700|RXCJ2129.6+0005|4.338452|0.506086|0.564183
217|PSZ2-G053.80+36.49|165936.2|+314435|3.345101|5.16280|1.75782e-03|7.29475e-04|||||
218|PSZ2-G053.88-64.60|231256.8|-155915|2.428620|5.81609|1.54019e-03|5.54572e-04|0.262000||4.972126|0.497616|0.548463
219|PSZ2-G053.99-45.06|220534.0|-053329|2.428736|4.68861|7.61002e-03|4.48127e-03|0.058200|RXCJ2205.6-0535|1.783753|0.271564|0.271286
220|PSZ2-G054.85+54.30|153518.8|+342041|3.270666|5.19457|1.46726e-03|5.42708e-04|0.234700|WHLJ233.831+34.35|4.385536|0.451735|0.472281
221|PSZ2-G054.95-33.39|212828.3|+013515|2.428344|7.30456|1.66707e-03|4.75676e-04|0.392000|ACT-CLJ2128.4+0135|7.323019|0.580440|0.619276
222|PSZ2-G054.99+53.41|153936.4|+342553|2.395300|8.39736|3.06671e-03|6.16419e-04|0.229000|RXCJ1539.7+3424|5.727959|0.383732|0.370180
223|PSZ2-G055.59+31.85|172227.6|+320807|1.231457|14.03012|4.05814e-03|5.84038e-04|0.224000|RXCJ1722.4+3208|7.778520|0.314255|0.296824
224|PSZ2-G055.80+32.90|171751.0|+323339|3.457243|5.24777|3.15259e-03|1.45535e-03|0.105400|RXCJ1717.8+3235|2.578606|0.298455|0.311566
225|PSZ2-G055.95-34.89|213518.2|+012438|2.428742|9.53946|4.55388e-03|1.11335e-03|0.231000|RXCJ2135.2+0125|6.731695|0.407560|0.417823
226|PSZ2-G056.14+28.06|174017.9|+313611|2.682745|5.52402|1.14311e-03|5.82973e-04|0.426000|WHLJ265.066+31.60|5.529974|0.546918|0.590116
227|PSZ2-G056.38+23.36|180132.3|+302346|5.194802|4.84910|9.05335e-04|2.92634e-04|||||
228|PSZ2-G056.62+88.42|125758.1|+274510|6.088784|5.55876|1.05358e-01|9.61341e-04|0.045041||3.295758|0.002293|0.133749
229|PSZ2-G056.77+36.32|170239.9|+340304|2.106778|12.73948|9.14482e-03|1.68260e-03|0.095300|RXCJ1702.7+3403|4.379626|0.189833|0.215170
230|PSZ2-G056.79-11.60|201857.9|+150734|3.767338|8.05499|4.44592e-03|9.59014e-04|0.122000|ZwCl2016.6+1457|4.006226|0.317473|0.333021
231|PSZ2-G056.93-55.08|224320.2|-093542|1.272897|11.81756|3.13482e-03|5.08167e-04|0.447000|RXCJ2243.3-0935|9.992374|0.439357|0.439048
232|PSZ2-G057.08-74.45|235107.8|-195857|2.882668|6.77588|3.88100e-03|1.12976e-03|0.248000||4.707928|0.426243|0.480199
233|PSZ2-G057.09+11.19|185404.7|+262859|2.428823|4.96353|1.92490e-03|8.59610e-04|||||
234|PSZ2-G057.25-45.34|221143.4|-034945|2.428910|12.45863|3.89635e-03|6.46470e-04|0.397000|RXCJ2211.7-0349|10.503954|0.501485|0.494892
235|PSZ2-G057.61+34.93|170952.1|+342741|2.096083|11.62464|9.05448e-03|1.79262e-03|0.080200|RXCJ1709.8+3426|3.731657|0.182600|0.194024
236|PSZ2-G057.73+51.58|154833.9|+360612|2.428911|6.85405|2.10744e-03|6.57051e-04|0.238200|ACO2131|5.586019|0.503300|0.522861
237|PSZ2-G057.78+52.32|154451.6|+360719|2.428883|7.21459|3.71603e-03|1.05951e-03|0.065400|A2124|2.379446|0.211405|0.219929
238|PSZ2-G057.80+88.00|125938.8|+275713|1.244305|35.69822|1.98444e-01|7.82688e-03|0.023100|RXCJ1259.7+2756|7.165297|0.067439|0.107314
239|PSZ2-G057.92+27.64|174416.3|+325955|2.400820|8.03256|4.57089e-03|1.35245e-03|0.075700|RXCJ1744.2+3259|2.683969|0.213294|0.212270
240|PSZ2-G057.92-07.40|200634.7|+181842|3.649678|6.74997|3.73557e-03|1.60941e-03|||||
241|PSZ2-G058.29+18.55|182520.7|+302555|2.382421|15.18053|1.52265e-02|2.56699e-03|0.065000|RXCJ1825.3+3026|3.882002|0.166707|0.173117
242|PSZ2-G058.31+41.96|163612.2|+360319|2.428903|4.53542|1.19623e-03|4.59723e-04|||||
243|PSZ2-G058.42-33.50|213531.8|+035254|2.428850|5.03892|5.42981e-03|2.41995e-03|||||
244|PSZ2-G058.81-49.68|222817.0|-053139|2.428910|5.31049|2.07655e-03|8.68708e-04|0.520000||6.714546|0.767381|0.872865
245|PSZ2-G059.18+32.91|172048.7|+351929|2.939047|5.35068|2.01138e-03|7.94356e-04|0.383000|WHLJ260.275+35.32|5.213302|0.531253|0.592667
246|PSZ2-G059.29+44.49|162357.6|+365822|2.428685|5.40143|1.76267e-03|6.93743e-04|0.342746|RMJ162356.7+370019.0|5.758566|0.664973|0.710011
247|PSZ2-G059.47+33.06|172018.9|+353601|1.577990|6.53476|1.03599e-03|1.89170e-04|0.387000|MACSJ1720.2+3536|6.087978|0.563484|0.594021
248|PSZ2-G059.52+16.23|183721.4|+303951|3.085989|4.77966|1.60368e-03|9.02072e-04|||||
249|PSZ2-G059.72-46.21|221835.6|-025727|2.428290|4.81405|7.89838e-03|4.58011e-03|0.090200|RXCJ2218.8-0258|2.225783|0.309184|0.390837
250|PSZ2-G059.76+14.59|184446.8|+301448|4.648630|4.88584|2.67649e-03|9.53842e-04|||||
251|PSZ2-G059.81-39.09|215609.2|+012516|2.407233|6.76988|3.73986e-03|1.39444e-03|0.224000|ACO2397|4.991002|0.479019|0.507345
252|PSZ2-G060.00-18.68|205021.0|+134449|2.675076|6.06946|2.60209e-03|7.78318e-04|0.221000||4.584714|0.428717|0.421064
253|PSZ2-G060.10+15.59|184106.8|+305556|2.428484|6.50494|2.85923e-03|1.05316e-03|0.190000||4.666568|0.434785|0.495852
254|PSZ2-G060.13+11.44|185844.0|+291708|3.840162|7.19171|2.82228e-03|9.16842e-04|0.224000||5.528235|0.490570|0.488015
255|PSZ2-G060.16+64.50|144417.7|+355615|2.428910|4.66757|2.64604e-03|1.62295e-03|0.360746|RMJ144415.9+355713.1|4.999158|0.627520|0.629551
256|PSZ2-G060.55+27.00|175017.9|+350434|3.839724|5.20176|1.75826e-03|6.77869e-04|0.171200|RXCJ1750.2+3504|3.480424|0.402899|0.424896
257|PSZ2-G061.47-14.69|204010.8|+171200|2.479301|5.69622|2.16645e-03|9.69469e-04|0.169000|RXCJ2040.1+1712|3.768758|0.372417|0.389150
258|PSZ2-G061.75+88.11|125854.5|+280123|6.846299|10.65135|2.31662e-01|2.84450e-02|0.043605||3.402263|0.632150|0.636647
259|PSZ2-G062.44-46.43|222356.6|-013701|2.428791|8.25754|4.99358e-03|1.27253e-03|0.090600|RXCJ2223.8-0138|3.466840|0.280815|0.266954
260|PSZ2-G062.46-21.35|210451.1|+140205|2.428866|6.95418|2.92008e-03|1.11671e-03|0.161500|RXCJ2104.9+1401|4.334959|0.372521|0.389317
261|PSZ2-G062.94+43.69|162837.6|+393337|2.000020|15.77931|2.16630e-02|3.03196e-03|0.029900|RXCJ1628.6+3932|2.872406|0.124047|0.121126
262|PSZ2-G063.38+53.44|153801.7|+392453|2.350631|6.35144|1.47379e-03|4.58546e-04|0.422033|RMJ153754.2+392444.8|6.239583|0.579085|0.615882
263|PSZ2-G063.80+11.42|190553.6|+323245|1.850848|6.74806|9.98500e-04|1.70280e-04|0.426000||6.208445|0.561233|0.574714
264|PSZ2-G063.91-16.75|205257.5|+175337|3.518985|5.25825|1.43961e-03|5.82039e-04|0.393000||5.610311|0.607159|0.690691
265|PSZ2-G064.11-53.72|224911.0|-052648|3.797455|5.32064|1.55287e-03|6.70672e-04|0.245236|RMJ224906.4-052710.7|4.475352|0.494732|0.489156
266|PSZ2-G064.98+16.71|184436.0|+354149|2.835645|4.57037|1.34112e-03|6.35602e-04|||||
267|PSZ2-G065.28+44.53|162418.0|+411449|3.299333|5.18461|1.37823e-03|5.10332e-04|0.182500|RXCJ1624.2+4114|3.896934|0.471590|0.497909
268|PSZ2-G065.32-64.84|232516.5|-120731|2.751612|6.15877|2.85135e-03|9.45054e-04|0.085200|RXCJ2325.3-1207|2.483537|0.240984|0.257620
269|PSZ2-G065.35-08.01|202604.0|+240807|2.428748|5.82943|2.51008e-03|1.09666e-03|||||
270|PSZ2-G065.45+78.10|133916.3|+330037|2.331199|4.79796|8.12847e-04|2.33125e-04|0.273000|GMBCGJ204.74580+32.97396|4.065760|0.512691|0.557255
271|PSZ2-G065.79+41.80|163852.0|+413557|2.736580|5.21985|1.21911e-03|4.35870e-04|0.336000|WHLJ249.716+41.62|5.225000|0.561617|0.625261
272|PSZ2-G065.81-83.77|002836.1|-233755|2.428875|5.61178|2.81402e-03|1.16123e-03|0.112000|RXCJ0028.6-2338|2.831822|0.321305|0.343700
273|PSZ2-G065.89+31.59|173253.6|+403831|6.920803|5.36420|3.36978e-03|1.16428e-03|0.132900|ACO2272|2.736139|0.358163|0.360590
274|PSZ2-G066.01-23.30|211934.4|+152440|6.458499|5.73578|4.14613e-03|1.59021e-03|0.248000||4.345807|0.538649|0.567395
275|PSZ2-G066.19+12.86|190416.1|+351611|2.423794|5.89245|1.07063e-03|2.89122e-04|0.246200||4.436603|0.460268|0.498210
276|PSZ2-G066.26+20.82|182724.3|+381531|2.340874|5.15818|9.17734e-04|2.93001e-04|0.278000||4.134477|0.482115|0.516089
277|PSZ2-G066.34+26.14|180113.9|+395117|2.428814|5.63197|1.06219e-03|3.58102e-04|||||
278|PSZ2-G066.41+27.03|175648.5|+400758|1.412709|8.79017|1.20579e-03|1.62310e-04|0.576000|WHLJ269.219+40.13|7.698463|0.518404|0.534533
279|PSZ2-G066.59-58.51|230725.4|-073232|2.365670|5.01411|1.06457e-03|3.80742e-04|||||
280|PSZ2-G066.68+68.44|142143.7|+371656|2.428805|7.06509|2.86325e-03|8.26451e-04|0.163008|RMJ142140.1+371728.7|3.788265|0.318338|0.370283
281|PSZ2-G066.76-08.42|203104.7|+250241|2.428485|4.81270|1.87317e-03|9.47193e-04|||||
282|PSZ2-G066.85+22.48|182010.0|+391755|3.747560|4.88061|8.55568e-04|2.89236e-04|||||
283|PSZ2-G067.17+67.46|142600.8|+374857|2.428903|17.81330|4.95366e-03|5.90582e-04|0.171200|RXCJ1426.0+3749|7.235890|0.258205|0.261222
284|PSZ2-G067.21-20.49|211327.5|+180328|6.080389|4.51388|1.67265e-03|7.59546e-04|||||
285|PSZ2-G067.36+10.74|191602.3|+352445|1.268032|10.91819|2.98650e-03|5.58534e-04|0.209000|RXCJ1916.1+3525|6.225169|0.345624|0.359109
286|PSZ2-G067.52+34.75|171715.2|+422742|2.428907|8.43776|1.82903e-03|5.18344e-04|0.175400|RXCJ1717.3+4226|4.537866|0.337382|0.344174
287|PSZ2-G067.72-24.13|212623.9|+160452|5.216578|4.68072|8.90620e-04|2.59163e-04|||||
288|PSZ2-G067.89-32.29|215202.4|+104817|5.282614|4.99316|1.16785e-03|3.96486e-04|0.194480||3.842075|0.472208|0.495191
289|PSZ2-G068.22+15.18|185734.7|+380018|3.689548|8.22624|1.13776e-02|2.64563e-03|0.056700|RXCJ1857.6+3800|2.174992|0.156470|0.165888
290|PSZ2-G068.36+81.81|132246.7|+313924|1.436158|8.99457|1.91183e-03|4.34187e-04|0.308300|RXCJ1322.8+3138|6.600488|0.422163|0.429092
291|PSZ2-G068.49-39.12|221342.7|+063159|2.428908|4.81011|3.29076e-03|1.71196e-03|0.390731|RMJ221345.3+063210.5|5.383282|0.670964|0.680630
292|PSZ2-G068.61-46.60|223542.4|+012658|4.038342|5.55703|4.25318e-03|1.38314e-03|0.059400|RXCJ2235.6+0128|1.929044|0.208892|0.226020
293|PSZ2-G069.35-15.58|210244.7|+224409|2.428671|4.57261|2.74759e-03|1.57969e-03|||||
294|PSZ2-G069.39+68.05|142137.0|+382141|2.428589|4.50803|1.07859e-03|4.44609e-04|||||
295|PSZ2-G069.47-29.06|214600.9|+135915|2.428197|5.14324|1.27186e-03|4.75746e-04|||||
296|PSZ2-G069.66-79.26|001446.2|-202454|1.896471|7.25631|1.71942e-03|4.53635e-04|0.317000||5.917576|0.457808|0.495056
297|PSZ2-G069.92-18.90|211512.8|+210151|2.193481|6.18567|1.79390e-03|4.89784e-04|0.308000|WHLJ318.790+21.01|5.562441|0.486533|0.505141
298|PSZ2-G070.08-31.79|215540.7|+123054|2.428447|7.35683|1.69857e-03|4.53120e-04|0.192000|RXCJ2155.6+1232|4.956602|0.419521|0.436568
299|PSZ2-G070.89+49.26|155643.0|+443912|2.428805|5.74976|1.43376e-03|4.79208e-04|0.610000||6.460897|0.653292|0.722590
300|PSZ2-G071.21+28.86|175203.1|+444010|2.342985|9.32113|1.42792e-03|2.81412e-04|0.366000|RXCJ1752.0+4440|6.747450|0.437761|0.454342
301|PSZ2-G071.39+59.54|150120.6|+422047|2.213047|8.57915|1.69115e-03|4.51342e-04|0.291700|RXCJ1501.3+4220|5.869359|0.419794|0.413342
302|PSZ2-G071.63+29.78|174718.2|+451124|4.179781|8.71285|4.11999e-03|9.87368e-04|0.156500|RXCJ1747.2+4512|4.130355|0.288200|0.291385
303|PSZ2-G071.67-42.76|223054.0|+054205|2.414048|8.63493|5.07502e-03|1.10104e-03|||||
304|PSZ2-G071.82-56.55|230932.8|-040930|3.299306|4.78345|8.20485e-04|2.20332e-04|||||
305|PSZ2-G072.40-78.45|001343.3|-192910|2.562741|6.82875|3.19773e-03|9.00308e-04|0.094000|RXCJ0013.6-1930|2.756623|0.233331|0.245311
306|PSZ2-G072.59-43.25|223415.1|+054839|2.381895|7.23265|2.59168e-03|9.32318e-04|0.159000|ACO2454|4.287392|0.374735|0.366184
307|PSZ2-G072.62+41.46|164022.6|+464237|1.213281|27.43035|1.21415e-02|9.42547e-04|0.228000|RXCJ1640.3+4642|11.691892|0.250056|0.274315
308|PSZ2-G072.79-18.73|212223.1|+231112|1.220705|13.98702|6.22373e-03|8.87320e-04|0.143000|ZwCl2120.1+2256|6.169773|0.234918|0.239080
309|PSZ2-G072.80-41.12|222846.5|+072736|2.428863|4.64083|2.50447e-03|1.31598e-03|0.372969|RMJ222850.0+072735.1|5.161725|0.683461|0.747305
310|PSZ2-G072.96-12.26|210114.3|+273309|2.428148|4.58600|2.18918e-03|1.33539e-03|||||
311|PSZ2-G073.31+67.52|142041.7|+395528|2.428493|6.40328|1.80083e-03|7.03542e-04|0.609000|WHLJ215.168+39.91|6.744055|0.553972|0.627456
312|PSZ2-G073.38-80.01|001903.2|-202513|2.187523|7.53794|3.27327e-03|1.05738e-03|0.277300|RXCJ0019.0-2026|5.607659|0.467645|0.486692
313|PSZ2-G073.64+36.50|170931.9|+473251|2.249044|5.41557|8.98090e-04|2.39138e-04|0.560000||6.050735|0.615392|0.673949
314|PSZ2-G073.82-54.92|230821.8|-021144|3.802877|6.96300|2.26840e-03|7.09294e-04|0.296600|RXCJ2308.3-0211|5.520188|0.512898|0.507993
315|PSZ2-G073.97-27.82|215341.6|+174155|1.441247|19.09002|7.04834e-03|6.82581e-04|0.232900|RXCJ2153.5+1741|9.799098|0.272814|0.281037
316|PSZ2-G074.08-54.68|230811.0|-015517|2.979431|6.09968|2.94602e-03|8.50966e-04|0.304700|RXCJ2308.3-0155|5.396809|0.495036|0.523139
317|PSZ2-G074.37+71.11|140338.7|+382811|2.722161|5.73757|1.62615e-03|7.92879e-04|0.484519|RMJ140344.1+382703.9|5.752661|0.527040|0.632181
318|PSZ2-G074.75-24.59|214609.0|+202840|4.538068|7.22880|4.09568e-03|1.11211e-03|0.250000|ZwCl2143.5+2014|5.025205|0.449410|0.464199
319|PSZ2-G075.08+19.83|184647.8|+454633|2.409345|5.73798|1.35749e-03|4.06852e-04|||||
320|PSZ2-G075.11-58.83|232056.3|-043840|5.354558|4.56968|1.92436e-03|9.03288e-04|0.189212|RMJ232054.2-043402.4|3.343928|0.446615|0.486959
321|PSZ2-G075.30+37.21|170523.3|+485323|2.428883|5.19652|1.97614e-03|8.89917e-04|0.269100|NSCJ170525+485359|4.502697|0.505320|0.508332
322|PSZ2-G075.71+13.51|192109.6|+435830|1.631839|48.98511|7.83094e-02|5.89608e-03|0.055700|RXCJ1921.1+4357|8.735104|0.113267|0.124031
323|PSZ2-G075.85+15.53|191109.2|+445502|2.572297|4.63607|2.30797e-03|1.63919e-03|||||
324|PSZ2-G076.18-47.30|225238.0|+042952|3.700486|5.38230|1.57908e-03|5.44173e-04|0.666000||6.333331|0.688514|0.720405
325|PSZ2-G076.44+23.53|182812.3|+480336|3.150769|6.01971|1.85425e-03|5.71525e-04|0.169000||3.133843|0.323247|0.337728
326|PSZ2-G076.51+21.73|183837.8|+473742|2.428664|4.68689|1.34052e-03|6.80854e-04|||||
327|PSZ2-G076.55+60.29|145207.3|+442720|2.428910|5.42086|1.59596e-03|6.14924e-04|||||
328|PSZ2-G076.81-32.57|221446.1|+155528|3.230931|4.68467|1.24679e-03|5.78897e-04|||||
329|PSZ2-G077.20-65.45|234120.3|-090107|4.451510|5.05928|2.14723e-03|8.02357e-04|0.251000|RXCJ2341.2-0901|4.110028|0.511425|0.538410
330|PSZ2-G077.67+30.59|174659.3|+502819|2.427950|5.03435|4.76743e-03|2.23481e-03|||||
331|PSZ2-G077.70+26.70|181059.1|+495338|4.705310|5.20454|7.28132e-03|2.95526e-03|0.050100|RXCJ1811.0+4954|1.317545|0.131418|0.145003
332|PSZ2-G077.90-26.63|220054.7|+205812|1.737800|11.06887|4.97070e-03|8.63880e-04|0.147000|RXCJ2200.8+2058|5.061577|0.266583|0.255668
333|PSZ2-G078.10-83.83|003236.7|-224041|6.167903|4.86867|2.73889e-03|1.07183e-03|||||
334|PSZ2-G078.36-47.22|225701.2|+053010|2.428814|5.46857|2.20866e-03|1.00685e-03|0.169600|A2507|3.700373|0.421944|0.443825
335|PSZ2-G078.67+20.06|185155.0|+490238|2.343931|7.69521|8.31019e-04|1.06883e-04|0.450000||5.196190|0.366902|0.389361
336|PSZ2-G079.35+28.35|180218.8|+513721|2.428736|5.87768|2.75184e-03|1.03971e-03|0.204000|ZwCl1801.2+5136|3.774629|0.428217|0.409375
337|PSZ2-G079.36+38.06|165924.9|+520432|4.462946|4.94709|1.45680e-03|6.30759e-04|||||
338|PSZ2-G079.88+14.97|192310.9|+481520|2.315709|5.62618|7.84413e-04|1.80069e-04|0.099800||2.321968|0.302969|0.339434
339|PSZ2-G080.16+57.65|150056.9|+471715|3.796819|7.84710|4.24976e-03|1.22673e-03|0.087800|ACO2018|2.512724|0.203773|0.214052
340|PSZ2-G080.37+14.64|192611.2|+483322|1.706887|8.14551|3.96355e-03|1.10747e-03|0.098000|RXCJ1926.1+4833|3.096608|0.191892|0.217195
341|PSZ2-G080.41-33.24|222609.5|+172236|2.419546|8.68015|3.33852e-03|9.02037e-04|0.107200|RXCJ2226.0+1722|3.774048|0.266256|0.275252
342|PSZ2-G080.55-24.82|220325.2|+235438|3.689999|5.13550|8.59055e-04|2.14456e-04|0.266227|RMJ220325.8+235418.7|4.279973|0.504392|0.546027
343|PSZ2-G080.64+64.31|142719.5|+440751|2.324870|5.30269|9.58789e-04|3.64103e-04|0.502080|RMJ142716.1+440730.6|5.225707|0.570539|0.608176
344|PSZ2-G080.65-46.81|230057.6|+064658|2.428466|7.69433|1.07537e-02|3.17389e-03|0.042000|RBS1929|1.955792|0.170943|0.178457
345|PSZ2-G080.70+48.31|155311.7|+510854|2.428355|4.66116|1.95179e-03|9.83120e-04|0.235400|RXCJ1553.3+5107|3.198215|0.410853|0.410636
346|PSZ2-G081.00-50.93|231135.6|+033743|2.428897|10.07041|3.76202e-03|8.57791e-04|0.299800|RXCJ2311.5+0338|7.483999|0.412306|0.455547
347|PSZ2-G081.02+50.57|153914.0|+503649|2.428903|4.76356|2.48253e-03|1.59245e-03|0.500574|RMJ153906.4+503644.9|4.691208|0.548593|0.522917
348|PSZ2-G081.22-41.95|225024.6|+105450|2.428781|5.49883|3.16529e-03|1.29252e-03|0.076800|RXCJ2250.3+1054|2.237844|0.269264|0.289521
349|PSZ2-G081.31-68.56|235416.6|-102643|3.840445|7.78224|4.69194e-03|1.37709e-03|0.076500|RXCJ2354.2-1024|2.761984|0.216913|0.225417
350|PSZ2-G081.56+26.51|181623.1|+531456|2.428417|5.31120|1.50551e-03|6.43488e-04|0.276400|RXCJ1816.4+5314|4.014786|0.472767|0.489170
351|PSZ2-G081.60+18.47|190703.1|+510645|2.428897|5.57701|1.00494e-03|3.45435e-04|||||
352|PSZ2-G081.72+70.15|140023.9|+410046|2.763720|5.48548|1.84385e-03|6.62327e-04|0.250479|RMJ140026.7+410140.5|4.160481|0.415723|0.469476
353|PSZ2-G082.06+27.23|181209.9|+534842|2.428699|5.32967|9.81434e-04|3.69621e-04|||||
354|PSZ2-G082.31-67.00|235145.7|-085800|2.035749|6.13725|1.20534e-03|4.45721e-04|0.393900|WHLJ357.962-8.991|5.901285|0.546670|0.565199
355|PSZ2-G082.37+22.35|184431.6|+530045|2.427922|5.92958|1.44434e-03|5.37967e-04|||||
356|PSZ2-G082.88-75.10|001155.8|-152355|5.377223|4.94476|1.21237e-03|4.69100e-04|0.378000|MACSJ0011.7-1523|5.062408|0.578726|0.625683
357|PSZ2-G083.14+66.57|141346.7|+433908|5.708530|5.38624|1.11423e-03|4.11369e-04|0.089000|RXCJ1413.7+4339|2.074912|0.247524|0.265667
358|PSZ2-G083.29-31.03|222831.1|+203719|1.462642|9.53159|2.66276e-03|4.91374e-04|0.412000|RXCJ2228.6+2036|8.266169|0.431711|0.445156
359|PSZ2-G083.56+24.90|182932.6|+544136|2.428906|6.12611|9.34044e-04|2.77793e-04|||||
360|PSZ2-G083.85-55.43|232737.5|+005631|2.574109|5.27956|1.90060e-03|9.85213e-04|0.302061|RMJ232731.9+005634.1|4.916154|0.493899|0.550646
361|PSZ2-G083.86+85.09|130551.0|+305335|1.885625|8.04678|2.66163e-03|7.71990e-04|0.183200|RXCJ1305.9+3054|4.657857|0.329968|0.338951
362|PSZ2-G084.10+58.72|144915.8|+483332|2.705462|4.98999|8.66549e-04|3.24136e-04|0.731000||5.396077|0.618520|0.618317
363|PSZ2-G084.13-35.41|224156.5|+173124|6.221735|6.15549|2.82981e-03|1.12810e-03|0.313700|RXCJ2241.8+1732|5.496043|0.567185|0.596523
364|PSZ2-G084.15-08.63|212344.7|+380805|6.353250|4.82442|1.54356e-03|5.44420e-04|||||
365|PSZ2-G084.19-47.48|231024.7|+073857|6.112978|5.45028|8.99660e-03|2.50774e-03|0.042400|RXCJ2310.4+0734|1.482585|0.192580|0.200678
366|PSZ2-G084.41-12.43|213751.4|+353455|6.124811|7.53384|5.68306e-03|1.97236e-03|0.273000||5.234128|0.452927|0.456836
367|PSZ2-G084.47+12.63|194818.9|+511422|2.360238|9.47548|2.76658e-03|7.18600e-04|0.185000|RXCJ1948.3+5113|4.866704|0.321165|0.334237
368|PSZ2-G084.50+31.35|174507.6|+562238|5.067629|4.55117|1.57142e-03|8.78097e-04|0.323600|WHLJ174520.4+562349|4.189792|0.550442|0.583721
369|PSZ2-G084.62-15.86|214943.8|+331022|3.625570|6.37508|1.26364e-03|3.69642e-04|0.367300||5.742656|0.534745|0.557467
370|PSZ2-G084.69+42.28|162703.8|+552849|2.657774|6.41603|2.72077e-03|9.75525e-04|0.130000|RXCJ1626.9+5528|2.699005|0.256941|0.265414
371|PSZ2-G084.69-58.60|233609.7|-012601|2.205517|4.73962|8.08851e-04|2.07720e-04|||||
372|PSZ2-G084.81-62.18|234415.8|-042324|2.558197|9.49554|7.37949e-03|1.57689e-03|0.078600|RXCJ2344.2-0422|3.116566|0.176734|0.208566
373|PSZ2-G084.82+20.66|190001.5|+544200|1.989374|6.05770|7.28711e-04|1.74899e-04|0.367000||4.487420|0.451654|0.464929
374|PSZ2-G084.85+35.05|171816.0|+563922|3.459484|5.40425|2.83816e-03|1.02867e-03|0.113800|RXCJ1718.1+5639|2.428706|0.266572|0.279958
375|PSZ2-G085.23+39.42|164631.0|+562803|2.587293|6.05434|2.52075e-03|9.25136e-04|0.256500|ABELL2231|3.880941|0.373269|0.411613
376|PSZ2-G085.72+10.66|200306.3|+512058|3.021921|6.18485|4.20872e-03|1.29848e-03|0.080500||2.238015|0.190893|0.195612
377|PSZ2-G085.82+35.44|171502.1|+572514|3.999140|5.55610|4.23668e-03|1.41897e-03|0.027600|RXCJ1715.3+5724|1.010239|0.117218|0.120001
378|PSZ2-G085.95+25.23|183027.9|+565256|2.377683|5.54647|8.00164e-04|2.81445e-04|||||
379|PSZ2-G085.98+26.69|181958.7|+571007|2.156463|9.33911|4.57076e-03|1.10526e-03|0.179000|RXCJ1819.9+5710|3.925199|0.204876|0.250160
380|PSZ2-G086.07-41.99|230233.2|+125708|5.894071|4.78100|8.50553e-04|1.96129e-04|||||
381|PSZ2-G086.28+74.76|133754.6|+385215|4.089313|5.06918|1.74960e-03|6.76871e-04|||||
382|PSZ2-G086.35-13.94|214944.3|+354237|2.424381|5.42270|1.51568e-03|7.09359e-04|||||
383|PSZ2-G086.43-24.95|222213.9|+270835|2.428589|4.82033|1.13657e-03|4.89962e-04|0.231476|RMJ222212.5+270837.0|3.810165|0.486987|0.522573
384|PSZ2-G086.47+15.31|193813.1|+541024|2.212162|16.46072|5.20814e-03|7.04877e-04|0.260000|RXCJ1938.3+5409|7.577957|0.287614|0.280969
385|PSZ2-G086.54-26.67|222707.3|+254852|2.427865|5.80904|1.20183e-03|3.68733e-04|0.165000|RXCJ2226.8+2550|3.454730|0.381233|0.407982
386|PSZ2-G086.58+73.11|134330.0|+400758|2.428678|5.12090|1.55008e-03|6.10759e-04|0.221900|ZwCl1341.2+4022|3.831496|0.486558|0.520446
387|PSZ2-G086.62+30.26|175353.8|+580744|2.427651|7.37537|1.87554e-03|6.16705e-04|0.226300|RXCJ1754.0+5805|4.332966|0.355457|0.389259
388|PSZ2-G086.73-61.16|234508.7|-030234|5.227901|4.82253|2.69892e-03|1.00353e-03|0.354699|RMJ234517.1-030238.9|4.372104|0.673636|0.739027
389|PSZ2-G086.85-81.39|002954.8|-200429|2.428256|5.34641|1.24571e-03|4.18579e-04|||||
390|PSZ2-G086.93+53.18|151354.9|+524754|2.195520|6.00822|8.46063e-04|2.71456e-04|0.675200|WHLJ228.466+52.83|5.447551|0.503487|0.516518
392|PSZ2-G087.03+22.49|185146.8|+571206|5.079547|4.66392|5.67715e-04|1.80191e-04|0.109400|RXCJ1852.1+5711|1.795425|0.249439|0.274945
391|PSZ2-G087.03-57.37|233743.7|+001606|2.399569|11.18705|4.44121e-03|8.35625e-04|0.277900|RXCJ2337.6+0016|7.329300|0.381470|0.391141
393|PSZ2-G087.25-41.86|230517.2|+133224|2.427203|7.13824|2.40889e-03|5.29370e-04|0.048100||1.698150|0.175675|0.221080
395|PSZ2-G087.39+50.92|152616.6|+540835|2.767530|5.80915|1.51318e-03|5.27281e-04|0.748000||5.157697|0.527331|0.604440
394|PSZ2-G087.39-34.58|224913.6|+194250|2.428887|4.62332|7.34312e-03|4.28746e-03|||||
396|PSZ2-G087.44-21.56|221623.7|+302530|5.647696|4.80560|1.44424e-03|5.25671e-04|0.257701|RMJ221622.7+302612.9|4.146400|0.498175|0.525358
397|PSZ2-G088.53+41.18|162933.3|+583202|2.428692|5.01677|1.57242e-03|7.53649e-04|0.132900|RXCJ1629.7+5831|2.561522|0.328928|0.360320
398|PSZ2-G088.83-12.99|215555.8|+375958|1.646078|11.06742|2.42037e-03|4.98154e-04|0.292000|ClG2153.8+3746|7.831028|0.426012|0.441972
399|PSZ2-G088.98+55.07|145907.3|+524807|3.284310|4.71200|5.18252e-04|1.10009e-04|0.702346||4.915402|0.597907|0.635270
400|PSZ2-G089.06-11.79|215253.2|+390353|2.182424|5.71643|2.20554e-03|7.74991e-04|||||
401|PSZ2-G089.39+69.36|135342.2|+432900|2.427453|4.95889|1.17557e-03|5.00045e-04|0.680000||5.749763|0.702513|0.730880
402|PSZ2-G089.46-58.09|234340.1|+001807|2.069107|6.25573|1.39960e-03|4.07726e-04|0.270000|ZwCl2341.1+0000|5.183413|0.429818|0.443345
403|PSZ2-G089.52+62.34|142207.2|+482837|3.566738|6.60505|4.04903e-03|1.11911e-03|0.070077|RMJ142210.2+483414.7|1.828382|0.186225|0.197580
404|PSZ2-G089.81-39.56|230712.1|+163035|2.428880|6.85355|3.89119e-03|1.36672e-03|0.250200|RXCJ2307.0+1631|6.062336|0.520372|0.546168
405|PSZ2-G089.99-43.91|231642.4|+124845|2.428818|4.86368|1.22488e-03|4.74476e-04|0.523709|RMJ231643.0+124654.6|6.277305|0.743039|0.820047
406|PSZ2-G090.04+34.09|172321.0|+605903|2.209530|5.44137|6.20787e-04|1.62189e-04|0.267000|NSCJ172316+610027|3.574059|0.365707|0.381641
407|PSZ2-G090.12-13.87|220340.3|+380522|4.910665|4.86867|2.85555e-03|1.35469e-03|||||
408|PSZ2-G090.62+33.52|172746.5|+613031|1.878932|6.34438|1.08629e-03|3.09342e-04|0.307000|ZwCl1726.9+6132|4.385515|0.368860|0.391816
409|PSZ2-G090.66-52.34|233455.2|+053957|2.428850|5.95241|2.82420e-03|1.27101e-03|0.196717|RMJ233500.9+053557.0|4.318932|0.426256|0.434345
410|PSZ2-G091.27-38.62|230920.3|+175343|6.228026|5.52388|1.52138e-03|5.34249e-04|||||
411|PSZ2-G091.40-51.01|233400.7|+070326|2.428894|5.49507|3.56289e-03|1.54664e-03|0.099000|RXCJ2334.0+0704|2.682528|0.304661|0.309090
412|PSZ2-G091.56+08.50|203615.9|+545901|5.884422|4.77357|2.40486e-03|9.16600e-04|||||
413|PSZ2-G091.79-27.00|224526.5|+280840|2.252529|6.97662|2.64699e-03|6.92349e-04|0.361735|RMJ224527.7+280900.8|6.312871|0.474289|0.480005
414|PSZ2-G091.83+26.11|183108.0|+621453|0.947772|10.48808|1.02933e-03|1.27375e-04|0.822000||7.431430|0.406395|0.405060
415|PSZ2-G092.11-33.73|230137.4|+222900|3.839991|5.81424|3.18954e-03|9.99484e-04|||||
416|PSZ2-G092.16-66.01|000309.1|-060420|2.034550|9.34780|4.40664e-03|9.54066e-04|0.232000|RXCJ0003.1-0605|5.957353|0.368165|0.369144
417|PSZ2-G092.30-55.75|234442.2|+030537|2.428071|4.81067|1.72936e-03|8.45704e-04|0.349000|ZwCl2341.8+0251|5.136878|0.654356|0.729518
418|PSZ2-G092.34+14.22|200406.7|+584339|2.117233|5.54076|8.29156e-04|3.64318e-04|||||
419|PSZ2-G092.46-35.22|230550.1|+211928|2.427312|6.72739|5.23999e-03|1.92746e-03|||||
420|PSZ2-G092.64+20.78|191644.6|+614049|2.389946|5.12186|7.55905e-04|2.87772e-04|||||
421|PSZ2-G092.69+59.92|142632.3|+511508|2.428786|4.90125|2.52427e-03|1.38816e-03|||||
422|PSZ2-G092.71+73.46|133512.3|+410001|1.222960|17.62787|6.08506e-03|6.80894e-04|0.227900|RXCJ1335.3+4059|8.126019|0.262961|0.272194
423|PSZ2-G093.04-32.38|230142.6|+240225|4.501294|6.03185|3.64696e-03|1.15983e-03|||||
424|PSZ2-G093.41-16.26|222354.9|+380025|3.833472|4.59080|1.29714e-03|5.50930e-04|||||
425|PSZ2-G093.42-43.21|232420.7|+143627|4.626034|6.34930|9.63520e-03|2.56826e-03|0.042800|A2593|1.819961|0.174677|0.182451
426|PSZ2-G093.71-30.90|230044.1|+253641|4.882345|5.00123|1.95513e-03|6.62467e-04|||||
427|PSZ2-G093.92+34.92|171244.3|+640332|2.428869|26.50315|2.02546e-02|1.52738e-03|0.080900|RXCJ1712.7+6403|5.382814|0.058649|0.061203
428|PSZ2-G093.93-82.22|003524.0|-201615|1.746301|8.70044|2.48051e-03|5.41679e-04|0.352000|MACSJ0035.4-2015|7.006990|0.449905|0.497905
429|PSZ2-G093.94+13.75|201319.4|+595002|3.241467|4.88971|9.09702e-04|3.10097e-04|||||
430|PSZ2-G093.94-38.82|231727.7|+184204|5.051853|7.64744|1.28143e-02|2.72891e-03|0.042200|A2572a|2.219411|0.175531|0.158239
431|PSZ2-G094.00+27.41|182156.7|+642056|1.237510|13.77782|2.04531e-03|2.92043e-04|0.331500|H1821+643Cluster|6.776592|0.262317|0.270717
432|PSZ2-G094.31-11.31|221257.6|+423444|2.275970|4.72450|8.79997e-04|2.27648e-04|||||
433|PSZ2-G094.44+36.13|170109.6|+641421|2.420938|5.11120|6.41704e-04|2.48534e-04|0.453000|BVH2007211|4.085831|0.423724|0.432973
434|PSZ2-G094.46-69.65|001248.7|-085702|2.442809|5.76871|1.11965e-03|2.84330e-04|0.352111|RMJ001257.7-085829.5|5.450527|0.546368|0.583616
435|PSZ2-G094.56+51.03|150814.7|+575330|2.143555|7.76994|1.09986e-03|2.84925e-04|0.539200|WHLJ227.050+57.90|5.867250|0.437587|0.433841
436|PSZ2-G094.61-41.24|232357.5|+164556|2.428883|5.53902|1.06247e-02|4.64949e-03|0.041600|A2589|1.764304|0.225754|0.241010
437|PSZ2-G094.69+26.36|183225.2|+644940|2.438105|7.72290|3.18826e-03|7.72290e-04|0.162300|RXCJ1832.5+6449|3.072615|0.222277|0.240128
438|PSZ2-G095.00-37.14|231725.5|+203425|6.222790|4.92711|1.43444e-03|4.94450e-04|||||
439|PSZ2-G095.22+67.41|135124.6|+462121|6.158392|4.77328|2.65261e-03|9.51615e-04|0.062500|RXCJ1351.7+4622|1.501908|0.205194|0.217059
440|PSZ2-G095.29+44.13|155232.3|+620316|2.101309|6.24279|1.66194e-03|5.72930e-04|0.330785||4.034956|0.331471|0.369413
441|PSZ2-G095.39+14.43|201428.9|+612321|2.134527|7.47705|3.07166e-03|7.62328e-04|0.119000||3.179100|0.191226|0.216136
442|PSZ2-G095.49+16.41|200009.3|+622638|2.381182|6.25610|1.00861e-03|3.51414e-04|0.300000||4.718108|0.475623|0.491015
443|PSZ2-G095.65-50.01|234202.1|+090836|6.318312|5.70084|5.00309e-03|1.82785e-03|0.488066|RMJ234213.7+091404.1|6.000246|0.574939|0.665130
444|PSZ2-G095.75-11.16|221848.7|+433048|2.936183|5.32545|2.12235e-03|1.47701e-03|||||
445|PSZ2-G096.10+12.46|203118.9|+605439|5.078950|5.08754|3.83309e-03|1.35023e-03|||||
446|PSZ2-G096.14+56.24|143521.3|+550829|2.786309|6.58087|4.00886e-03|1.48181e-03|0.139773|RMJ143528.5+550752.3|2.771250|0.235886|0.259524
447|PSZ2-G096.43-20.89|224808.7|+353321|3.022222|5.80509|3.37613e-03|1.14513e-03|||||
448|PSZ2-G096.77-50.29|234508.3|+091051|5.972611|5.43034|5.04090e-03|1.74182e-03|0.040000|RXCJ2344.9+0911|1.471990|0.180207|0.189026
449|PSZ2-G096.78-50.20|234500.3|+091604|8.879563|4.67218|5.36130e-03|2.06324e-03|0.068723||2.002929|0.233090|0.247649
450|PSZ2-G096.83+52.49|145259.7|+580212|1.669823|7.37511|1.57782e-03|4.30234e-04|0.317900|RXCJ1452.9+5802|4.924279|0.377383|0.369120
451|PSZ2-G096.88+24.18|185640.9|+662240|1.511894|8.11239|1.02062e-03|2.34923e-04|0.300000|ZwCl1856.8+6616|4.689639|0.297043|0.305380
452|PSZ2-G096.99-53.64|235058.1|+060916|5.121206|5.65452|3.23352e-03|1.26951e-03|0.056200|RXCJ2350.8+0609|1.856202|0.210473|0.220559
453|PSZ2-G097.15+39.20|162736.8|+652347|2.624411|5.59471|1.85212e-03|6.90766e-04|0.205800|ABELL2207|2.944873|0.296941|0.340448
454|PSZ2-G097.37-17.11|224242.9|+391656|2.428135|4.73978|1.19913e-03|5.31406e-04|||||
455|PSZ2-G097.52+51.70|145515.9|+585231|2.058209|5.69920|6.45251e-04|1.86198e-04|0.700000||5.179367|0.497387|0.514907
456|PSZ2-G097.52-14.89|223730.4|+411642|4.419146|5.50372|8.22721e-03|3.70672e-03|||||
457|PSZ2-G097.72+38.12|163554.6|+661208|1.243777|22.77627|5.88160e-03|5.62585e-04|0.170900|RXCJ1635.8+6612|6.585151|0.159879|0.164212
458|PSZ2-G097.78+46.95|152412.6|+620122|2.428911|4.50888|4.78293e-03|2.82369e-03|0.337800|ACO2077|3.428005|0.455388|0.322587
459|PSZ2-G097.94+19.43|194419.3|+655045|2.478778|6.39656|2.07505e-03|5.52755e-04|0.245000|4C65.28|3.983875|0.300475|0.324589
460|PSZ2-G098.10+30.30|175432.8|+680226|2.017877|10.17601|4.77118e-03|9.60022e-04|0.077000|RXCJ1754.6+6803|2.397326|0.141346|0.148827
461|PSZ2-G098.30-41.15|233423.3|+180001|2.428705|6.02218|4.74711e-03|2.81130e-03|0.436000|WHLJ353.600+17.98|7.049448|0.581313|0.634627
462|PSZ2-G098.38+77.22|131825.4|+383507|2.428900|5.50989|1.04189e-03|3.28425e-04|||||
463|PSZ2-G098.39+57.68|142216.7|+545404|1.960981|5.07972|6.33562e-04|1.50851e-04|||||
464|PSZ2-G098.44+56.59|142707.0|+554459|5.088494|6.62761|3.48558e-03|1.36967e-03|0.131838|RMJ142724.6+554500.0|2.828180|0.281761|0.255533
465|PSZ2-G098.62+51.76|145118.5|+591950|2.427745|4.53774|7.91057e-04|3.48969e-04|||||
466|PSZ2-G098.64+23.20|191020.4|+674236|2.419417|4.67415|1.07616e-03|4.53349e-04|0.247100|RXCJ1910.4+6741|3.390972|0.451926|0.490466
467|PSZ2-G098.67-07.04|221925.5|+483222|2.272928|6.29881|2.25922e-03|6.11066e-04|||||
468|PSZ2-G098.75-28.63|231345.8|+293642|3.546250|4.74115|1.26114e-03|3.99489e-04|||||
469|PSZ2-G098.97+24.86|185351.5|+682238|1.312193|9.56377|1.84465e-03|4.32666e-04|0.092800|RXCJ1853.9+6822|2.583254|0.155125|0.157015
470|PSZ2-G099.24+42.54|155209.1|+652026|2.428019|4.50267|1.25050e-03|6.25484e-04|0.223100|NSCJ155245+652132|2.802261|0.382507|0.390415
471|PSZ2-G099.30+20.92|193514.0|+673526|1.677451|8.46920|3.85366e-03|1.09580e-03|0.170600|RXCJ1935.3+6734|3.921021|0.228160|0.243544
472|PSZ2-G099.38+25.19|185100.5|+684823|1.970238|6.56803|6.92915e-04|2.15558e-04|0.350000||4.244147|0.333486|0.368195
474|PSZ2-G099.48+37.72|163441.1|+673832|2.750293|5.57902|1.82755e-03|6.79229e-04|0.166800|RXCJ1634.6+6738|2.506282|0.263870|0.297757
473|PSZ2-G099.48+55.60|142835.6|+565236|1.906773|8.08447|2.80121e-03|6.99212e-04|0.105100|RXCJ1428.4+5652|2.811942|0.211048|0.218740
475|PSZ2-G099.55+34.23|171026.6|+684355|2.849463|5.34278|9.25010e-04|3.17404e-04|||||
476|PSZ2-G099.57-58.64|000346.8|+020313|3.786709|5.30325|1.04246e-03|3.30422e-04|0.092400|RXCJ0003.8+0203|2.238774|0.282160|0.301448
477|PSZ2-G099.62+14.86|203032.7|+650537|3.133235|5.54439|4.32306e-03|1.48877e-03|||||
478|PSZ2-G099.86+58.45|141442.8|+544701|1.494976|7.79464|1.14245e-03|2.77915e-04|0.630500|WHLJ213.697+54.78|6.846082|0.477337|0.494397
479|PSZ2-G100.04+23.73|190819.7|+690507|1.946847|6.43922|1.48139e-03|5.18597e-04|0.210300|RXCJ1908.3+6903|3.703402|0.283629|0.300868
480|PSZ2-G100.07+17.06|201421.4|+663642|2.939559|5.01178|1.25290e-03|5.35767e-04|||||
481|PSZ2-G100.14+41.67|155606.2|+662116|1.647304|8.32171|1.25149e-03|3.32199e-04|0.233900|RXCJ1556.1+6621|4.044270|0.267394|0.287724
483|PSZ2-G100.22+33.81|171340.6|+692224|2.627501|5.68790|1.25645e-03|4.76889e-04|||||
482|PSZ2-G100.22-29.64|232101.0|+291249|1.682374|7.05812|1.93456e-03|6.20942e-04|0.485000|WHLJ350.267+29.19|7.643378|0.555208|0.615727
484|PSZ2-G100.38+16.73|201843.5|+664211|5.669898|5.08381|6.05378e-03|3.42686e-03|||||
485|PSZ2-G100.45+16.79|201833.8|+664708|2.428863|11.78533|4.31339e-03|8.48400e-04|||||
486|PSZ2-G100.45-38.42|233631.5|+210907|2.428564|4.62064|7.09607e-03|4.33613e-03|0.056500|RXCJ2336.5+2108|1.844045|0.266122|0.280873
487|PSZ2-G100.80+24.61|190018.4|+695742|2.618355|7.02350|2.92551e-03|8.32462e-04|0.087700|RXCJ1900.4+6958|2.240968|0.172823|0.177222
488|PSZ2-G100.96-24.07|231323.6|+343447|2.428805|4.74681|1.26683e-03|5.09137e-04|0.424012||5.698100|0.684031|0.769346
489|PSZ2-G101.36+32.39|172742.7|+703539|3.955050|4.94466|1.41778e-03|1.00176e-03|0.305900|RXJ1727.4+7035|3.312784|0.323187|0.405981
490|PSZ2-G101.52-29.98|232623.1|+291933|2.428912|6.04112|1.89328e-03|7.73734e-04|0.227000|WHLJ351.609+29.36|4.878619|0.492055|0.539362
491|PSZ2-G101.55-59.03|000810.1|+020149|2.451114|6.11180|1.86655e-03|6.19039e-04|0.369455|RMJ000810.4+020112.3|5.720798|0.590136|0.623422
492|PSZ2-G101.68-49.21|235532.4|+112016|3.682375|6.17091|4.40160e-03|2.25359e-03|0.072600|RXCJ2355.6+1120|2.399462|0.251411|0.234284
493|PSZ2-G102.90-31.04|233312.5|+284604|5.093439|6.12440|2.54499e-03|7.48422e-04|0.591500||6.728717|0.659855|0.771546
494|PSZ2-G102.98-04.77|223449.7|+524335|1.422844|7.59287|1.59814e-03|3.53109e-04|||||
495|PSZ2-G103.40-32.99|233801.0|+270454|6.307459|7.14973|2.06194e-02|4.97807e-03|0.030900|RXCJ2338.4+2659|1.511933|0.126403|0.136366
496|PSZ2-G103.56+24.78|190440.4|+722709|2.428221|5.62727|6.29737e-04|1.76773e-04|0.330000||4.059032|0.467274|0.500702
497|PSZ2-G104.15-38.85|234848.4|+214325|2.193777|6.41452|1.49128e-03|3.72123e-04|||||
498|PSZ2-G104.29+26.17|184732.2|+731956|3.839429|4.66846|9.77499e-04|5.04754e-04|0.112500|RXCJ1847.2+7320|1.941149|0.282475|0.308707
499|PSZ2-G104.30-48.99|000156.1|+120441|2.418820|5.39621|1.63339e-03|5.75151e-04|0.203300|RXCJ0001.9+1204|4.107262|0.447796|0.505267
500|PSZ2-G104.52+39.39|155755.7|+702306|5.398787|4.59873|8.22834e-04|4.16338e-04|||||
501|PSZ2-G104.58-15.41|231150.0|+435301|5.285870|4.62935|1.36637e-03|4.34594e-04|||||
502|PSZ2-G104.71-54.54|000921.5|+064945|2.428643|5.90490|2.84561e-03|1.14042e-03|0.244062|RMJ000920.7+064923.1|4.898720|0.523988|0.506679
503|PSZ2-G104.74+40.42|154650.3|+695639|3.659137|4.57885|7.11764e-04|3.36140e-04|0.690000||4.253688|0.508658|0.580489
504|PSZ2-G104.98-54.79|001014.0|+063802|5.409690|4.64351|1.08537e-03|4.15015e-04|0.291234|RMJ001015.3+064045.0|4.798480|0.556026|0.593013
505|PSZ2-G105.00+39.68|155236.3|+703200|5.055665|4.97213|1.31731e-03|4.80741e-04|||||
506|PSZ2-G105.25-17.93|232014.3|+414713|2.211638|8.56164|6.33468e-03|1.73091e-03|0.140000|RXCJ2320.2+4146|4.585247|0.273582|0.280741
507|PSZ2-G105.40-50.43|000623.5|+105334|3.806420|5.89843|2.52317e-03|9.53684e-04|0.169800|RXCJ0006.3+1052|3.853959|0.405330|0.437557
508|PSZ2-G105.55+77.21|131101.1|+391447|5.058570|6.93177|4.12443e-03|9.27121e-04|0.072000|RXCJ1311.1+3913|2.196282|0.215014|0.228517
509|PSZ2-G105.76+54.73|141021.5|+594048|2.325437|6.03458|1.30821e-03|5.61310e-04|0.316000|BVH2007184|4.414105|0.425033|0.472488
510|PSZ2-G105.82-38.36|235334.3|+223444|1.296559|11.51047|5.01448e-03|7.58074e-04|||||
511|PSZ2-G105.94-16.14|232005.7|+434132|2.427538|4.61735|2.16544e-03|9.08143e-04|||||
512|PSZ2-G106.11+24.11|192124.3|+743322|2.521798|5.70250|1.36608e-03|5.21574e-04|||||
513|PSZ2-G106.15+25.75|185710.2|+745551|2.428912|4.88069|2.44649e-03|1.65735e-03|0.588000||4.911154|0.518902|0.575942
514|PSZ2-G106.21+26.32|184832.7|+750331|2.428890|4.90126|2.71340e-03|1.85303e-03|||||
515|PSZ2-G106.41+50.82|142515.6|+631110|2.428818|7.13821|2.42402e-03|8.95205e-04|0.139400|RXCJ1425.3+6311|2.887828|0.245458|0.246961
516|PSZ2-G106.48-10.42|231032.9|+491144|3.064294|5.40932|1.93806e-03|7.30807e-04|||||
517|PSZ2-G106.61+66.71|133032.5|+490911|2.428597|5.33447|1.08341e-03|4.34911e-04|0.331400|WHLJ202.623+49.14|4.674128|0.553170|0.569845
518|PSZ2-G106.87-83.23|004327.9|-203701|1.230611|12.65438|2.53977e-03|3.87814e-04|0.292400|RXCJ0043.4-2037|8.125670|0.373283|0.376402
519|PSZ2-G107.10+65.32|133242.6|+503106|1.290269|16.45694|6.19840e-03|7.27364e-04|0.279900|RXCJ1332.7+5032|8.217337|0.272736|0.282418
520|PSZ2-G107.11-39.50|235904.9|+214507|2.468956|5.52123|1.84898e-03|7.13263e-04|0.533030||6.929063|0.627809|0.706814
521|PSZ2-G107.39-31.48|235033.4|+293224|2.428800|5.15654|2.89029e-03|1.22728e-03|0.149800|RXCJ2350.5+2929|3.446907|0.431648|0.469079
522|PSZ2-G107.41-09.57|231347.0|+501932|2.428880|10.68771|6.60806e-03|1.25540e-03|||||
523|PSZ2-G107.66-58.32|001934.8|+033547|2.428894|7.62567|2.32084e-03|9.54982e-04|0.267000|ZwCl0017.0+0320|6.216138|0.480409|0.533825
524|PSZ2-G107.67-39.78|000112.5|+213535|2.428880|4.72506|1.80010e-03|7.79587e-04|0.415200|WHLJ0.322361+21.5|5.728785|0.704587|0.795530
525|PSZ2-G107.83-45.45|000734.9|+160751|1.654460|7.09463|1.12779e-03|1.55348e-04|||||
526|PSZ2-G108.13-09.21|231709.9|+505536|2.428903|9.10111|4.53379e-03|9.75716e-04|||||
527|PSZ2-G108.17-11.56|232228.2|+484429|2.428685|7.97640|4.16836e-03|1.14547e-03|0.336000||7.738726|0.569454|0.599662
528|PSZ2-G108.24+58.11|134855.2|+572049|2.428665|4.64587|1.12515e-03|5.72162e-04|0.321677|RMJ134851.6+572141.3|3.849495|0.508660|0.550292
529|PSZ2-G108.27+48.66|142706.6|+653910|2.404999|5.94718|1.52693e-03|5.11052e-04|0.674000||4.933684|0.472452|0.515098
530|PSZ2-G108.71-47.75|001214.2|+140135|2.418745|4.50874|1.24722e-03|5.77762e-04|0.371674||5.053808|0.671054|0.738638
531|PSZ2-G109.14-28.02|235308.8|+331648|3.797148|6.71901|1.43747e-03|3.61212e-04|0.457000|WHLJ358.303+33.26|6.919559|0.617525|0.623578
532|PSZ2-G109.22-44.01|001013.4|+174521|2.536738|4.54273|8.48274e-04|2.31566e-04|0.173052|RMJ001003.5+174614.9|3.262274|0.465010|0.501307
533|PSZ2-G109.52-19.16|234257.0|+415448|2.476475|5.94853|3.10548e-03|1.19580e-03|0.309200|WHLJ355.743+41.92|5.765161|0.477744|0.512245
534|PSZ2-G109.86+27.94|182319.9|+782321|2.204487|5.84821|9.95960e-04|3.09102e-04|0.400000||5.201621|0.444243|0.471047
535|PSZ2-G109.97+52.84|135944.5|+623141|2.233985|7.19941|2.00629e-03|6.45038e-04|0.325900|RXCJ1359.8+6231|4.814389|0.361434|0.392462
536|PSZ2-G109.99-70.28|003356.8|-075110|2.438877|6.86662|3.42346e-03|9.93362e-04|0.304487|RMJ003353.1-075210.4|5.622478|0.535831|0.576939
537|PSZ2-G110.28-87.48|004900.8|-244013|2.428775|6.56480|1.96445e-03|6.44123e-04|0.520000|Vidal14|7.173761|0.592014|0.649847
538|PSZ2-G110.69-46.25|001623.8|+154706|5.573167|5.04812|2.24253e-03|1.09048e-03|||||
539|PSZ2-G110.98+31.73|170424.1|+783757|1.233742|40.75489|3.00851e-02|1.52637e-03|0.058100|RXCJ1703.8+7838|6.210739|0.101287|0.091519
540|PSZ2-G111.61-45.71|001834.8|+162600|1.284764|9.68021|3.36988e-03|6.61946e-04|0.545600|RXCJ0018.5+1626|9.793704|0.529332|0.531497
541|PSZ2-G111.75+70.37|131303.4|+461652|2.205822|8.31206|3.13236e-03|6.38937e-04|0.183000|RXCJ1313.1+4616|4.342518|0.320323|0.330492
542|PSZ2-G112.07-39.86|001529.5|+221444|2.428612|5.72015|7.19424e-03|2.92365e-03|||||
543|PSZ2-G112.35-32.86|001045.2|+291002|2.428765|5.09694|1.90293e-03|7.16564e-04|0.348114|RMJ001051.4+290940.2|5.499069|0.629985|0.721555
544|PSZ2-G112.48+56.99|133558.4|+591315|2.046844|12.32663|8.45842e-03|1.46630e-03|0.070100|RXCJ1336.1+5912|2.991135|0.146647|0.155373
545|PSZ2-G112.54+59.53|132954.2|+564844|2.428197|5.37342|7.12182e-04|1.99108e-04|||||
546|PSZ2-G112.69+33.37|162024.5|+791054|2.428906|4.62577|6.87555e-04|2.76598e-04|||||
547|PSZ2-G113.02-64.68|003432.6|-020819|2.428427|6.18288|7.72020e-03|2.85691e-03|0.081200|RXCJ0034.6-0208|2.326696|0.240383|0.284007
548|PSZ2-G113.27+48.39|135858.7|+672635|2.006443|5.30067|6.27605e-04|2.51748e-04|||||
549|PSZ2-G113.29-29.69|001144.7|+322557|2.537992|8.14862|5.84315e-03|1.43184e-03|0.107300|RXCJ0011.7+3225|3.710075|0.264699|0.268743
550|PSZ2-G113.81+44.35|141408.0|+711656|1.475818|10.92729|1.86252e-03|3.71932e-04|0.225000|A1895|4.627713|0.233918|0.235536
551|PSZ2-G113.91-37.01|001936.1|+251747|1.957074|8.15114|2.42833e-03|6.40599e-04|0.371187|RMJ001941.3+251807.3|7.582247|0.537199|0.559081
552|PSZ2-G114.14+58.96|132513.6|+573500|3.497801|4.74562|9.13078e-04|3.24312e-04|0.115583|RMJ132511.2+573601.6|2.171770|0.286468|0.309848
553|PSZ2-G114.31+64.89|131503.8|+514958|2.428344|11.10580|3.14645e-03|5.99957e-04|0.283600|RXCJ1315.1+5149|6.761312|0.355215|0.375014
555|PSZ2-G114.39-20.98|000900.5|+411041|2.579779|5.92432|2.58956e-03|8.05685e-04|0.153700|ZwCl28|3.812736|0.343965|0.359500
554|PSZ2-G114.39-60.16|003429.3|+022521|2.428301|5.65848|4.33812e-03|1.82984e-03|0.368318|RMJ003428.2+022522.6|5.775038|0.629575|0.684139
556|PSZ2-G114.79-33.71|002035.0|+283957|1.902080|9.35778|5.79740e-03|1.28060e-03|0.094000|RXCJ0020.6+2840|3.824416|0.222066|0.226361
557|PSZ2-G114.81-11.80|000130.2|+501631|5.430762|4.56817|1.58301e-03|8.28314e-04|0.250000||4.431402|0.581263|0.596468
558|PSZ2-G114.83+57.25|132547.0|+591950|2.265430|6.40137|1.91423e-03|5.88962e-04|0.169517|RMJ132549.7+591949.0|3.273393|0.300642|0.308485
559|PSZ2-G114.90-34.35|002124.6|+280302|3.769880|4.77789|2.80627e-03|1.66758e-03|0.094800|RXCJ0021.5+2803|2.472321|0.309347|0.338174
560|PSZ2-G114.98+19.10|215535.8|+790912|2.208425|5.35338|1.57818e-03|7.68553e-04|||||
561|PSZ2-G114.99+70.36|130654.9|+463133|1.689177|10.04299|2.92824e-03|5.60376e-04|0.225900|RXCJ1306.9+4633|5.702224|0.349741|0.350352
562|PSZ2-G115.25-72.07|004153.2|-092047|1.591724|22.75964|3.07827e-02|2.61536e-03|0.055500|RXCJ0041.8-0918|4.918354|0.127318|0.146349
563|PSZ2-G115.34-54.89|003352.0|+074319|2.404430|4.69961|8.29912e-04|1.89943e-04|||||
564|PSZ2-G115.58-44.56|002926.9|+175941|2.428605|6.84713|5.72954e-03|1.79981e-03|0.170000||4.316092|0.370985|0.422482
565|PSZ2-G115.65+41.66|141313.5|+741731|2.428903|4.71381|1.39697e-03|7.51632e-04|0.219500|NSCJ141240+741755|2.894835|0.374936|0.444246
566|PSZ2-G115.67-27.57|002004.1|+345110|5.329835|4.54319|2.00980e-03|8.32265e-04|0.457297|RMJ002008.5+345118.2|5.312188|0.719358|0.780440
567|PSZ2-G115.72+44.03|135946.1|+720716|2.428699|7.11094|1.63169e-03|4.84341e-04|0.214300|RXCJ1400.2+7207|3.778043|0.323546|0.339246
568|PSZ2-G116.05+20.00|215947.1|+802927|11.033415|5.16232|1.46430e-02|4.71717e-03|||||
569|PSZ2-G116.24-72.94|004329.3|-101031|2.978666|5.02964|8.70187e-04|1.94201e-04|0.501893|RMJ004330.7-101009.1|5.874784|0.706355|0.745018
570|PSZ2-G116.32-36.33|002743.1|+261414|7.151140|5.28458|5.13348e-03|2.87763e-03|0.366800|RXCJ0027.8+2616|5.309893|0.680943|0.583706
571|PSZ2-G116.50-44.47|003208.3|+180913|2.428407|7.71289|2.04920e-03|7.26500e-04|0.395647|RMJ003208.2+180625.3|7.608656|0.567284|0.627481
572|PSZ2-G116.79-09.85|001133.8|+523226|4.529166|5.24055|4.30955e-03|1.28860e-03|0.104000|ZwCl0008.8+5215|3.357418|0.319482|0.341333
573|PSZ2-G116.95-53.55|003704.1|+090913|2.428843|8.40089|2.15717e-03|5.24913e-04|0.254600|RXCJ0037.0+0909|6.433114|0.455544|0.465808
574|PSZ2-G117.11+11.48|232956.8|+732600|5.110498|5.13799|5.17693e-03|1.94844e-03|||||
575|PSZ2-G117.38-52.47|003742.4|+101455|5.060975|5.45834|2.48006e-03|8.99697e-04|||||
576|PSZ2-G117.98-55.88|004016.1|+065246|2.428290|6.45055|1.27721e-02|4.42522e-03|0.039500|A76|1.668487|0.175442|0.182399
577|PSZ2-G118.03+31.10|155502.5|+840949|2.639748|6.58282|2.96131e-03|6.98527e-04|0.194000||4.331743|0.335178|0.342707
578|PSZ2-G118.34+68.79|130123.6|+481431|2.428909|4.98433|1.27986e-03|5.95983e-04|0.254879|RMJ130122.0+481545.0|3.774225|0.454571|0.517971
579|PSZ2-G118.39+42.22|134157.1|+742705|2.323138|7.45455|8.37509e-04|1.89769e-04|0.478000||5.507178|0.435272|0.438684
580|PSZ2-G118.46+39.32|135446.6|+771452|2.332866|8.14613|1.52181e-03|3.52266e-04|0.396700|RXCJ1354.6+7715|6.004693|0.377127|0.400665
581|PSZ2-G118.49+48.17|132404.8|+684008|2.927034|5.16194|1.04311e-03|4.07241e-04|||||
582|PSZ2-G118.56-13.14|002514.4|+493008|5.328091|4.62775|2.26147e-03|1.04140e-03|||||
583|PSZ2-G118.58+28.57|172455.4|+855328|2.428910|10.06761|2.83654e-03|6.41551e-04|0.178000|RXCJ1723.7+8553|5.982977|0.367133|0.374177
584|PSZ2-G118.79+47.50|132312.8|+692149|2.907882|5.18626|8.80464e-04|3.28955e-04|||||
585|PSZ2-G118.92+52.38|131412.3|+643351|1.881753|8.47002|1.82335e-03|4.57159e-04|0.220000|RXCJ1314.4+6434|4.387726|0.295729|0.291754
586|PSZ2-G119.30-64.68|004514.4|-015127|2.375703|5.07692|1.45369e-03|6.96659e-04|0.556769|RMJ004512.5-015231.7|6.371614|0.699430|0.742370
587|PSZ2-G119.38+46.85|131956.3|+700426|2.903068|6.09822|2.58969e-03|9.10997e-04|0.327500|RXCJ1320.0+7003|4.107369|0.392874|0.433951
588|PSZ2-G119.92+59.12|130303.4|+575600|1.379415|6.82543|7.80316e-04|1.26452e-04|0.196100|RXCJ1303.0+5756|3.437462|0.326515|0.329969
589|PSZ2-G120.08-44.41|004251.6|+182426|5.258660|4.76384|2.39852e-03|1.14024e-03|0.266800|WHLJ10.6526+18.42|4.646910|0.626863|0.644465
590|PSZ2-G120.30+44.47|131628.6|+723127|2.244287|5.31403|5.49939e-04|1.45638e-04|||||
591|PSZ2-G120.36+26.03|203101.8|+872730|2.428097|5.29589|2.75986e-03|1.45203e-03|||||
592|PSZ2-G120.75+25.39|213556.8|+872259|2.414427|4.68607|1.19307e-03|4.18358e-04|||||
593|PSZ2-G120.76+44.14|131238.8|+725323|2.551252|5.58572|1.14930e-03|4.20781e-04|||||
594|PSZ2-G121.03+57.02|125942.4|+600427|2.340952|8.07951|1.63001e-03|4.10063e-04|0.344000||5.691854|0.436270|0.427981
595|PSZ2-G121.13+49.64|130332.9|+672630|3.124570|5.44623|2.19952e-03|8.20392e-04|0.221000|ZwCl1301.9+6745|3.172016|0.340540|0.381984
596|PSZ2-G121.77+51.75|125817.3|+652136|2.428148|6.27024|1.17921e-03|4.37110e-04|0.233215|RMJ125827.8+652131.1|3.982594|0.388243|0.422204
597|PSZ2-G121.87-45.97|004821.4|+165315|6.439386|4.85661|2.45992e-03|1.14301e-03|||||
598|PSZ2-G122.30+54.52|125435.1|+623547|3.756829|6.07388|1.20110e-03|3.48471e-04|0.318225|RMJ125443.6+623347.1|4.528066|0.426512|0.468181
599|PSZ2-G122.47-38.41|004952.5|+242710|2.427683|5.44079|2.84777e-03|1.15071e-03|0.081500|A104|2.519945|0.304718|0.309454
600|PSZ2-G122.81+24.74|004125.5|+873656|2.428475|4.59766|1.22359e-03|6.04754e-04|||||
601|PSZ2-G122.89-36.82|005117.9|+260303|2.428233|4.85970|3.07707e-03|1.85899e-03|0.345787|RMJ005123.6+260452.3|5.566731|0.717593|0.737902
602|PSZ2-G123.00-35.52|005141.5|+272046|2.428613|5.96681|3.86475e-03|1.58039e-03|0.379705|RMJ005138.6+271959.9|6.471867|0.616903|0.678237
603|PSZ2-G123.35+25.39|014119.6|+881315|2.428869|10.85927|1.09449e-02|2.23177e-03|||||
604|PSZ2-G123.42+30.63|122353.9|+862815|2.427806|4.68364|1.20250e-03|4.82873e-04|||||
605|PSZ2-G123.55-10.36|005527.2|+523008|2.428530|7.12835|3.88486e-03|1.26440e-03|0.107000||4.140384|0.369314|0.386427
606|PSZ2-G123.66+67.25|124941.4|+495218|3.774393|5.68124|1.82487e-03|6.81971e-04|0.283797|RMJ124930.9+494902.3|4.382718|0.496195|0.519793
607|PSZ2-G123.72+34.68|123146.5|+822436|2.428759|5.52785|1.80962e-03|7.09331e-04|0.205300|RXCJ1231.3+8225|3.822905|0.425808|0.446501
608|PSZ2-G123.84+25.75|025530.0|+882402|2.428880|5.80692|3.02641e-02|1.72991e-02|||||
609|PSZ2-G124.11+25.02|024002.9|+873839|2.428827|5.52892|1.03230e-03|2.87192e-04|||||
610|PSZ2-G124.20-36.48|005600.4|+262242|1.874974|12.77239|6.63540e-03|1.02415e-03|0.197100|RXCJ0055.9+2622|7.654182|0.347298|0.364760
611|PSZ2-G124.56+25.38|033231.4|+874320|2.428906|5.35672|3.33501e-03|1.42974e-03|||||
612|PSZ2-G125.11+28.14|084402.8|+874905|2.428447|4.98886|1.18631e-03|4.52098e-04|||||
613|PSZ2-G125.25+33.33|114203.3|+832840|4.964594|5.38397|1.31581e-03|4.15871e-04|||||
614|PSZ2-G125.30-27.99|010137.9|+345004|2.428437|5.81978|2.15109e-03|7.04948e-04|0.223276|RMJ010140.9+345028.5|5.024782|0.554370|0.546839
615|PSZ2-G125.37-08.67|010755.6|+540708|2.428850|12.29307|4.69664e-03|8.64588e-04|0.106600|RXCJ0107.7+5408|5.847818|0.303020|0.311720
616|PSZ2-G125.41+27.95|081559.1|+873848|3.753775|4.75905|8.04833e-04|1.65815e-04|||||
617|PSZ2-G125.55+32.72|112534.7|+835729|3.437689|6.48523|1.22121e-03|2.96962e-04|||||
618|PSZ2-G125.68-64.12|005614.5|-011655|3.767172|15.16051|3.07231e-02|2.67176e-03|0.044200|RXCJ0056.3-0112|3.429742|0.128114|0.217807
619|PSZ2-G125.71+53.86|123654.0|+631103|1.249030|11.36200|1.96852e-03|4.08326e-04|0.301900|RXCJ1236.9+6311|6.551286|0.322993|0.331555
620|PSZ2-G125.84-18.72|010647.2|+440327|2.428911|5.30087|6.60172e-03|3.08617e-03|||||
621|PSZ2-G126.07-49.55|005948.6|+131552|6.892977|4.91616|4.75732e-03|1.76392e-03|0.493849|RMJ005936.8+131020.8|4.498388|0.927496|0.868219
622|PSZ2-G126.20-33.17|010403.3|+293702|5.408468|4.97826|3.13855e-03|1.30368e-03|0.357968|RMJ010415.0+293335.1|5.450941|0.715435|0.762455
623|PSZ2-G126.28+65.62|124233.8|+512641|5.208631|4.76630|7.38989e-04|2.08492e-04|||||
624|PSZ2-G126.36-19.11|010922.3|+433801|2.428854|5.00962|4.34458e-03|2.21580e-03|||||
625|PSZ2-G126.57+51.61|122944.6|+652122|2.428892|6.35350|1.19241e-03|4.19516e-04|||||
626|PSZ2-G126.61-37.63|010418.8|+250842|5.629652|4.89682|2.50701e-03|1.24248e-03|0.166147||3.836416|0.475236|0.521583
627|PSZ2-G126.62-53.42|010020.9|+092252|3.624479|4.54653|1.48257e-03|6.95375e-04|||||
628|PSZ2-G126.72-21.03|011024.7|+414133|3.836594|4.68016|1.32594e-03|5.87446e-04|||||
629|PSZ2-G126.72-72.82|005559.3|-095916|2.428185|4.57575|2.14759e-03|1.16822e-03|0.053500|ACO117|1.502337|0.258407|0.272025
630|PSZ2-G127.01+26.21|055903.0|+861424|2.428718|5.58143|1.23048e-03|4.09962e-04|0.630000||7.342403|0.788211|0.877093
631|PSZ2-G127.35-10.69|011941.5|+515615|3.479577|6.94069|6.93004e-03|1.38215e-03|||||
632|PSZ2-G127.44-34.74|010813.7|+275843|3.840250|4.51850|2.34016e-03|1.17333e-03|0.248664|RMJ010819.0+275802.1|4.898508|0.658730|0.761345
633|PSZ2-G127.50-30.52|011003.9|+321058|7.874454|4.66561|2.39083e-03|1.12841e-03|0.352803|RMJ011007.2+321048.7|5.288989|0.637361|0.697012
634|PSZ2-G127.71-69.55|005809.3|-064502|4.110402|7.58598|3.74342e-03|1.15661e-03|0.119261|RMJ005815.8-065213.7|4.060239|0.336338|0.365458
635|PSZ2-G127.86+45.05|120659.2|+713847|4.287452|5.16152|3.45516e-03|1.36536e-03|0.191200|RXCJ1206.9+7139|2.880585|0.356824|0.364150
636|PSZ2-G128.15-24.71|011530.4|+375448|3.774979|4.74838|1.26384e-03|5.12148e-04|||||
637|PSZ2-G128.18-51.08|010454.9|+113840|2.428860|5.07801|2.42603e-03|9.37826e-04|0.545703|RMJ010456.6+113905.5|6.590203|0.820795|0.893434
638|PSZ2-G128.26+43.03|115601.6|+733041|2.428290|4.71085|3.96367e-03|1.83612e-03|0.083000|RXCJ1156.0+7325|1.854666|0.286383|0.294855
639|PSZ2-G129.78+16.85|030342.5|+775538|2.428456|4.84881|2.42369e-03|9.92304e-04|0.411590||6.193617|0.801303|0.809830
640|PSZ2-G129.99-22.42|012533.4|+395849|5.781816|4.55019|2.02559e-03|9.21058e-04|||||
641|PSZ2-G130.13-17.02|013042.0|+451739|2.428397|5.85576|2.01282e-03|7.32527e-04|0.213700||4.900003|0.516358|0.541074
642|PSZ2-G130.21-62.60|010448.7|+000428|2.428209|6.19240|2.28969e-03|7.96444e-04|0.277000|ZwCl0102.4-0012|5.708627|0.577407|0.587521
643|PSZ2-G130.25-26.50|012348.6|+355409|3.964353|5.19178|2.98787e-03|1.08573e-03|0.216000|ZwCl0120.8+3538|4.489789|0.468160|0.524119
644|PSZ2-G130.64+37.16|104708.6|+780201|5.381353|4.79777|3.93549e-03|1.85730e-03|||||
645|PSZ2-G131.06+29.98|082621.2|+821838|3.794585|6.03331|2.86127e-03|1.02848e-03|0.200000|RXCJ0825.7+8218|4.249435|0.437221|0.465371
646|PSZ2-G131.15-14.72|013834.5|+472340|2.395337|5.37086|1.49941e-03|4.85299e-04|||||
647|PSZ2-G131.19+14.48|030328.2|+751159|6.052705|4.79508|1.78288e-03|6.68134e-04|||||
648|PSZ2-G131.27-25.82|012849.2|+362641|3.307009|4.50219|9.02258e-04|2.33023e-04|||||
649|PSZ2-G132.29+44.51|112741.2|+710335|2.428748|5.25466|1.29203e-02|6.72959e-03|0.152500|RXJ1127.4+7107|2.754616|0.264792|0.308395
650|PSZ2-G132.47-17.27|014253.1|+443821|2.428880|9.13154|2.31269e-03|5.08718e-04|0.341000|RXCJ0142.9+4438|9.015773|0.600256|0.644169
651|PSZ2-G132.54-42.16|012144.3|+200823|2.616484|5.17925|1.08158e-03|2.76001e-04|0.193982|RMJ012141.4+200538.5|3.986756|0.496259|0.518950
652|PSZ2-G133.59+50.68|114649.0|+650521|2.249393|5.02731|8.88056e-04|3.53224e-04|0.529308|RMJ114649.1+650506.8|5.158692|0.555484|0.587232
653|PSZ2-G133.60+69.04|122853.6|+473644|2.427791|8.94485|3.05431e-03|7.83590e-04|0.254000|RXCJ1229.0+4737|5.877626|0.380901|0.424398
654|PSZ2-G133.92-42.73|012536.2|+192420|2.428628|4.69973|1.59650e-03|6.50979e-04|||||
655|PSZ2-G134.26-44.28|012526.1|+175007|8.534235|5.08196|9.48000e-03|3.66666e-03|||||
656|PSZ2-G134.52+31.98|084528.6|+784840|2.428810|4.58004|9.40682e-04|3.47759e-04|0.128800|NSCJ084452+784649|2.471340|0.435877|0.456261
657|PSZ2-G134.59+53.38|115111.3|+622128|2.407060|5.03832|8.04526e-04|2.35468e-04|0.345200|WHLJ177.705+62.33|4.454914|0.526682|0.563250
658|PSZ2-G134.64-11.80|020236.7|+492645|2.428791|6.01588|2.36643e-03|9.98161e-04|0.207000||5.191344|0.566490|0.606939
659|PSZ2-G134.70+48.91|113314.1|+662313|2.386512|9.16206|3.12620e-03|6.10988e-04|0.116000|RXCJ1133.2+6622|3.404457|0.205491|0.230570
660|PSZ2-G135.03+36.04|094704.3|+762315|2.152992|6.48314|1.94148e-03|5.35166e-04|0.345000|MACSJ0947.2+7623|5.619797|0.454947|0.464494
661|PSZ2-G135.06+54.39|115221.7|+611909|2.045172|7.58876|2.09060e-03|5.50473e-04|0.316900|WHLJ178.058+61.33|5.405140|0.405771|0.440217
662|PSZ2-G135.17+65.43|121916.9|+505518|2.304526|6.05837|8.46889e-04|1.62603e-04|0.543612|RMJ121912.2+505435.3|6.005507|0.574404|0.622838
663|PSZ2-G135.19+57.88|120209.3|+580333|3.698158|5.92953|3.82583e-03|1.35057e-03|0.103100|RXCJ1201.9+5802|2.214468|0.232547|0.228085
664|PSZ2-G135.70+32.52|084744.7|+774120|5.256096|4.88805|1.84770e-03|8.21357e-04|0.260000|RXCJ0847.7+7741|4.201044|0.533953|0.522813
665|PSZ2-G135.76-62.03|011520.8|+001417|2.428692|4.52712|8.20310e-03|4.76388e-03|0.045000|RXCJ0115.2+0019|1.523346|0.246458|0.238707
666|PSZ2-G135.94-68.22|011041.7|-055045|1.698348|6.86631|2.63983e-03|8.79515e-04|||||
667|PSZ2-G136.02-47.15|012806.5|+144659|2.428032|4.64382|2.36225e-03|1.21503e-03|||||
668|PSZ2-G136.31+54.67|114750.4|+604556|1.847494|6.91945|8.50680e-04|1.45271e-04|||||
669|PSZ2-G136.33-44.53|013118.2|+171801|2.428786|4.70690|4.13448e-03|2.13050e-03|||||
670|PSZ2-G136.64-25.03|015311.7|+361120|2.428872|7.06184|2.12154e-02|7.27699e-03|0.016300|RXCJ0152.7+3609|1.120883|0.107210|0.114429
671|PSZ2-G136.91-53.21|012505.9|+084416|5.054652|5.26886|4.60172e-03|1.49180e-03|0.049100|A193|1.831557|0.205559|0.209019
672|PSZ2-G136.92+59.46|120020.4|+561508|4.875226|6.26930|6.08750e-03|1.91376e-03|0.065000|RXCJ1200.3+5613|1.808754|0.165151|0.160912
673|PSZ2-G137.24+53.93|114106.5|+611139|2.824631|7.87314|2.38393e-03|6.07534e-04|||||
674|PSZ2-G137.51-09.98|022246.0|+501704|3.543235|5.51061|1.73639e-03|5.43168e-04|||||
675|PSZ2-G137.58+53.88|113926.9|+610901|1.527130|8.17913|1.18219e-03|2.42852e-04|||||
676|PSZ2-G137.74-27.08|015508.0|+335640|2.653130|6.18272|4.35696e-03|1.49503e-03|0.087200|RXCJ0155.1+3355|2.833728|0.273130|0.290242
677|PSZ2-G138.11+42.06|102813.6|+703519|1.597235|6.82664|1.03863e-03|1.76030e-04|0.496000||6.641296|0.580927|0.616126
678|PSZ2-G138.32-39.82|014203.8|+213159|2.434243|5.98956|2.78857e-03|9.20020e-04|0.280300|RXJ0142.0+2131|5.984324|0.530039|0.595047
679|PSZ2-G138.61-10.84|022706.8|+490510|2.488447|8.63912|8.01408e-03|1.66783e-03|0.702000||9.480788|0.668775|0.530358
680|PSZ2-G138.97+40.56|100925.9|+710809|5.298894|4.94911|2.47803e-03|1.06973e-03|0.192700|RXCJ1009.3+7110|3.452167|0.421697|0.480530
681|PSZ2-G139.00+50.92|112010.8|+631535|2.399225|4.98222|9.08063e-04|2.81132e-04|||||
682|PSZ2-G139.18+56.37|114222.3|+583122|1.213714|10.64874|1.51420e-03|2.35247e-04|0.322000|RXCJ1142.5+5832|6.867679|0.379927|0.381233
683|PSZ2-G139.62+24.18|062204.6|+744052|2.428671|9.50249|3.88447e-03|9.58130e-04|0.267000||7.612033|0.472881|0.463729
684|PSZ2-G139.72-17.13|021955.3|+424954|3.733572|5.11639|1.58727e-03|5.51846e-04|||||
685|PSZ2-G140.63+29.45|074204.9|+741513|1.823587|6.87610|2.35165e-03|7.06314e-04|0.214900|RXCJ0741.7+7414|5.024277|0.352296|0.384745
686|PSZ2-G140.90-52.52|013514.5|+084836|2.428899|5.43092|1.32535e-03|4.16534e-04|0.538770|RMJ013516.8+084750.5|7.431686|0.853179|0.892866
687|PSZ2-G141.05-32.61|020021.7|+274915|4.210649|4.97616|1.69968e-03|6.24585e-04|0.554472|RMJ020017.0+274821.2|6.923885|0.724070|0.823146
688|PSZ2-G141.59+23.69|062156.0|+724846|2.800508|4.96294|1.10549e-03|3.31674e-04|||||
689|PSZ2-G141.77+14.19|044107.2|+681124|3.819915|4.97394|1.84603e-03|7.85050e-04|0.830000||7.663842|0.895053|0.945076
690|PSZ2-G141.98+69.31|121257.3|+462153|5.766402|4.71202|1.94861e-03|8.60901e-04|||||
691|PSZ2-G142.18-53.27|013722.0|+075231|2.428711|4.72115|1.66927e-03|6.61195e-04|0.365200|ACO220|5.989572|0.774948|0.872085
692|PSZ2-G142.20+37.25|091827.0|+705124|2.428110|4.86713|1.85371e-03|8.09642e-04|0.284000||4.447463|0.587100|0.607168
693|PSZ2-G142.39+22.80|061329.1|+715113|2.428903|4.92783|1.43052e-03|5.67881e-04|||||
694|PSZ2-G142.41+30.68|075703.0|+723607|2.428046|5.10482|1.61150e-03|6.57380e-04|||||
695|PSZ2-G143.00-77.70|010850.0|-153100|5.090271|6.92492|8.96095e-03|2.43402e-03|0.053300|RXCJ0108.8-1524|1.844464|0.162361|0.202041
696|PSZ2-G143.26+65.24|115922.2|+494627|2.428596|10.17122|2.60541e-03|5.42220e-04|0.363353|RMJ115914.9+494748.4|7.649124|0.415803|0.438369
697|PSZ2-G143.44+53.66|111459.7|+592705|2.428605|5.86000|1.02225e-03|2.95950e-04|0.366351|RMJ111456.8+592649.3|5.308710|0.548423|0.587489
698|PSZ2-G143.62+42.61|100322.4|+670814|2.700888|7.93295|4.96078e-03|1.12779e-03|0.206000|RXCJ1003.1+6709|4.946570|0.316993|0.363939
699|PSZ2-G143.70-08.59|030039.1|+485926|2.428597|4.94494|2.74499e-03|1.34324e-03|||||
700|PSZ2-G143.90+25.06|064520.4|+710420|2.428911|4.91405|4.33214e-03|1.70501e-03|||||
701|PSZ2-G144.23-18.19|023853.1|+401119|2.428903|5.22279|2.12881e-03|8.47276e-04|||||
702|PSZ2-G144.33+62.85|114913.5|+513631|4.860090|4.88550|2.01253e-03|8.33341e-04|0.132000|RXCJ1149.0+5135|2.657646|0.333162|0.375068
703|PSZ2-G144.81-49.86|014801.4|+103504|2.428869|4.91842|2.02639e-03|8.32270e-04|0.190000|NSCSJ014800+103815|4.385430|0.574535|0.619242
704|PSZ2-G144.83+25.11|064751.0|+701526|2.428597|7.05418|1.34297e-03|2.90894e-04|0.584000|MACSJ0647.7+7015|8.221205|0.714180|0.733547
705|PSZ2-G144.84-35.16|020941.5|+242120|2.428407|4.83564|3.09018e-03|1.46712e-03|||||
706|PSZ2-G144.99-24.64|022845.4|+340137|3.391495|5.50286|1.36121e-03|3.86022e-04|0.190000|ZwCl0225.8+3347|4.245301|0.476745|0.515316
707|PSZ2-G145.19+32.14|081104.6|+700256|1.923149|6.25444|1.59696e-03|4.37528e-04|0.223000|RXCJ0811.1+7002|4.870073|0.385278|0.424053
708|PSZ2-G145.25+50.84|105325.7|+605143|0.871440|5.98477|8.53826e-04|1.38563e-04|||||
709|PSZ2-G145.65+59.30|113236.3|+541237|2.428466|4.74499|1.92267e-03|8.78361e-04|0.347477|ACO1294|4.731703|0.589511|0.637559
710|PSZ2-G145.92-12.53|030042.0|+442929|5.329935|6.10400|2.96268e-02|1.02434e-02|0.030000|RXCJ0300.7+4427|1.912120|0.193100|0.180971
711|PSZ2-G146.00-49.45|015132.4|+104225|5.680104|7.56017|5.17054e-03|1.25204e-03|0.097000||3.877101|0.330756|0.339953
712|PSZ2-G146.10-55.55|014304.9|+045843|2.428775|4.67458|1.24306e-03|4.50094e-04|||||
713|PSZ2-G146.13+40.97|093908.3|+662613|5.887489|4.90233|4.85340e-03|1.96853e-03|||||
714|PSZ2-G146.16-48.92|015243.0|+111001|2.428572|5.10059|8.20056e-03|4.46572e-03|||||
715|PSZ2-G146.35-15.59|025440.0|+413615|3.881427|8.21934|3.69662e-02|1.06207e-02|0.017200|RXCJ0254.4+4134|1.957186|0.140879|0.145232
716|PSZ2-G146.82+40.97|093644.4|+655831|3.794718|5.30917|1.46728e-02|4.93090e-03|0.259000|GMBCGJ144.26171+65.90604|4.489098|0.450875|0.095912
717|PSZ2-G146.88+17.13|053409.9|+654314|2.428664|6.13309|6.62760e-03|2.51995e-03|||||
718|PSZ2-G147.11+21.84|061831.3|+672420|3.648692|5.86298|3.08663e-03|1.37561e-03|0.112700|RXCJ0618.5+6724|3.380101|0.349949|0.388896
719|PSZ2-G147.14-20.56|024608.1|+365126|3.676408|6.30829|9.15696e-03|2.79762e-03|0.048800|RXCJ0246.0+3653|2.100583|0.188193|0.198317
720|PSZ2-G147.17+42.67|094948.6|+645520|2.428902|4.92011|1.31410e-03|5.49868e-04|||||
721|PSZ2-G147.88+53.24|105734.2|+580107|1.987082|6.08506|1.41391e-03|5.21073e-04|0.600000|SLJ1057.5+5759|6.468580|0.598122|0.601981
722|PSZ2-G148.36+75.23|121828.4|+401316|2.889235|5.46072|2.13399e-03|7.91599e-04|0.303800|RXCJ1218.4+4013|4.752996|0.469796|0.539913
723|PSZ2-G148.60-48.61|015915.8|+105032|7.572049|4.71016|7.78450e-03|1.79605e-03|||||
724|PSZ2-G149.22+54.18|105824.9|+564733|1.251230|15.99257|5.90701e-03|7.95964e-04|0.136900|RXCJ1058.4+5647|5.865067|0.216698|0.227581
725|PSZ2-G149.39-36.84|022130.1|+212117|2.428839|7.26421|5.65096e-03|1.67974e-03|0.170000|ACO344|5.416870|0.440593|0.502172
726|PSZ2-G149.63-84.19|010240.6|-215444|2.428905|11.49858|9.41611e-03|1.78250e-03|0.056900|RXCJ0102.7-2152|3.017628|0.179196|0.163882
727|PSZ2-G149.73+24.49|065039.4|+654639|5.940688|4.51915|9.74193e-04|3.03025e-04|||||
728|PSZ2-G149.75+34.68|083051.5|+655144|2.428883|18.07203|6.66606e-03|7.67523e-04|0.181800|RXCJ0830.9+6551|8.859059|0.323006|0.320209
729|PSZ2-G150.24+48.72|102324.3|+594830|4.951929|5.01426|1.73434e-03|7.70255e-04|0.205500|RXCJ1023.3+5948|3.559362|0.407305|0.438316
730|PSZ2-G150.56+46.67|100843.9|+604640|3.510416|5.24259|1.66446e-03|6.11061e-04|0.398297|RMJ100838.3+604644.2|5.213355|0.623271|0.609021
731|PSZ2-G150.56+58.32|111510.9|+531939|1.424736|8.58441|2.04154e-03|6.58089e-04|0.470000|RXCJ1115.2+5320|7.552688|0.496695|0.520525
732|PSZ2-G150.64-14.21|031719.7|+404037|5.088335|4.67771|2.04695e-03|1.05446e-03|||||
733|PSZ2-G150.90-39.05|022159.3|+185057|2.428256|5.55919|5.72790e-03|2.08221e-03|0.224900|WHLJ35.5193+18.77|5.001371|0.580487|0.623492
734|PSZ2-G151.19+48.27|101738.0|+593304|2.784797|6.61387|1.02060e-03|1.85652e-04|0.289487|RMJ101734.3+593339.8|5.080495|0.468974|0.475662
735|PSZ2-G151.62+54.78|105451.1|+552139|2.428887|4.61584|1.07037e-03|4.79847e-04|0.486423|RMJ105452.0+552112.6|5.365290|0.682899|0.750055
736|PSZ2-G151.86-75.04|012059.7|-135134|2.428712|5.24833|3.03339e-03|1.40110e-03|0.051900|RXCJ0120.9-1351|1.671549|0.228695|0.232973
737|PSZ2-G151.90+11.63|051524.3|+584236|2.428835|5.54678|1.01718e-02|4.95612e-03|0.120300|RXCJ0515.3+5845|3.862952|0.493891|0.467602
738|PSZ2-G152.33+81.28|123040.8|+343744|2.428671|6.09016|1.11653e-03|3.19319e-04|0.333100|RXCJ1230.7+3439|5.358087|0.532108|0.563794
739|PSZ2-G152.40+75.00|121315.5|+395128|2.428658|4.69543|8.53626e-04|3.17614e-04|||||
740|PSZ2-G152.47+42.11|092951.5|+613928|2.427470|4.81073|1.39393e-03|6.32314e-04|||||
741|PSZ2-G152.70+25.46|070423.1|+631902|3.110135|6.24728|5.08950e-03|1.67781e-03|0.098000|RXCJ0704.4+6318|2.945928|0.239015|0.272505
742|PSZ2-G153.00-58.26|015234.8|+005925|2.428759|5.64442|2.65229e-03|9.76016e-04|0.227000|RXCJ0152.7+0100|5.044630|0.567708|0.586993
743|PSZ2-G153.29+36.56|084242.6|+624033|2.141240|8.38265|1.82911e-02|2.70102e-03|0.650000||6.315530|1.434130|1.098790
744|PSZ2-G153.56+36.82|084432.0|+622442|1.562508|15.89673|1.51202e-02|1.63593e-03|||||
745|PSZ2-G153.57+36.26|083946.1|+623053|5.413188|6.86690|9.23079e-03|2.52398e-03|0.132000||3.373701|0.368214|0.410997
746|PSZ2-G153.68+36.96|084532.8|+621712|2.428912|5.06744|2.98575e-03|1.10310e-03|||||
747|PSZ2-G153.80+33.79|081814.3|+624055|2.428279|4.51620|1.08749e-03|4.61495e-04|||||
748|PSZ2-G154.13+40.19|091113.8|+610757|2.335678|6.40044|1.92411e-03|6.20027e-04|0.289825|RMJ091105.6+610747.4|5.468107|0.447913|0.458602
749|PSZ2-G155.10-49.97|021219.3|+074650|3.267388|5.03054|1.15804e-03|3.13674e-04|0.459000|WHLJ33.0799+7.795|6.570337|0.765044|0.816196
750|PSZ2-G155.27-68.42|013720.1|-082854|2.428344|7.98366|2.43082e-03|5.75585e-04|0.566000|WHLJ24.3324-8.477|8.934781|0.648214|0.701543
751|PSZ2-G155.46-60.15|015332.8|-011558|6.994147|4.77424|3.18736e-03|1.28167e-03|0.243800|RXCJ0153.5-0118|4.261919|0.534003|0.614948
752|PSZ2-G155.80+70.40|115356.0|+425136|2.403199|4.81041|9.89761e-04|3.97580e-04|0.333145|RMJ115353.2+425213.2|4.419779|0.527941|0.584621
753|PSZ2-G155.95-72.13|013046.8|-114953|2.346285|5.13684|9.91822e-04|2.66770e-04|0.620000||6.468981|0.717602|0.778040
754|PSZ2-G156.24+22.32|064456.4|+592703|2.779324|4.78846|8.14648e-04|1.69152e-04|||||
755|PSZ2-G156.26+59.64|110824.6|+501652|2.066304|6.39086|1.59467e-03|5.07962e-04|0.587747|RMJ110830.0+501602.9|6.767759|0.594874|0.595929
756|PSZ2-G156.88+13.48|054541.3|+553040|1.951785|8.27798|3.20213e-03|9.25822e-04|||||
757|PSZ2-G157.07-33.63|025142.2|+210850|3.785288|4.74787|1.95183e-03|7.30868e-04|||||
758|PSZ2-G157.32-26.77|030859.9|+264531|2.380717|10.41171|4.00277e-03|9.56843e-04|0.356000|MACSJ0308.9+2645|10.755582|0.628589|0.652322
759|PSZ2-G157.43+30.34|074857.2|+594142|1.302562|8.75539|1.38357e-03|1.61086e-04|0.450000|[ATZ98]B100|8.122155|0.527328|0.529223
760|PSZ2-G157.63+78.02|121732.9|+364300|3.750879|6.30027|1.61129e-03|3.76943e-04|0.377025|RMJ121731.2+364111.3|5.557393|0.546823|0.588035
761|PSZ2-G157.82+21.28|064029.2|+574451|2.319771|6.33392|3.07348e-03|1.01643e-03|0.430000||7.009147|0.519503|0.559699
762|PSZ2-G158.35-47.49|022450.5|+085100|2.428323|5.01400|1.59850e-03|6.17940e-04|0.305000||5.659596|0.726312|0.779761
763|PSZ2-G158.45-42.92|023453.0|+124210|4.767162|4.80720|1.86082e-03|7.67780e-04|||||
764|PSZ2-G159.40-40.67|024216.8|+141251|3.665359|5.05442|2.50569e-03|1.00774e-03|||||
765|PSZ2-G159.86+42.57|091931.0|+562046|2.428860|5.08733|1.73264e-03|8.31800e-04|0.269608|RMJ091944.3+562201.4|4.612375|0.572142|0.568029
766|PSZ2-G159.91-73.50|013155.4|-133650|2.360511|17.06872|6.98226e-03|9.42473e-04|0.206000|RXCJ0131.8-1336|8.464249|0.283711|0.316031
767|PSZ2-G160.83+81.66|122654.0|+333413|5.415638|4.91372|1.61870e-03|7.59961e-04|0.888000|BVH2007154|5.700541|0.626935|0.691128
768|PSZ2-G160.83-70.63|013924.9|-112253|2.261781|6.30433|1.26618e-03|2.74883e-04|||||
769|PSZ2-G160.94+44.85|093328.3|+545708|4.879645|4.98439|1.13215e-03|4.44837e-04|||||
770|PSZ2-G161.39+26.27|072136.3|+554547|3.811007|9.74722|1.16012e-02|2.56623e-03|0.038100|RXCJ0721.3+5547|2.134152|0.147713|0.153172
771|PSZ2-G161.73-28.58|031817.6|+230044|2.428397|4.80883|2.18396e-03|1.06473e-03|||||
772|PSZ2-G161.94-48.17|023130.1|+065818|2.428911|7.98023|4.07851e-03|1.01361e-03|0.220300|ACO360|6.535912|0.514857|0.528498
773|PSZ2-G162.33+25.03|071415.0|+544124|2.428912|5.37799|2.12641e-03|9.30097e-04|0.104300|A572|2.852628|0.362213|0.378052
774|PSZ2-G162.49-71.98|013802.4|-124751|2.428718|6.27127|5.12228e-03|1.72400e-03|0.210800|RXCJ0137.9-1248|4.643719|0.474605|0.524481
775|PSZ2-G163.04-27.80|032420.3|+225508|9.258666|4.74695|5.58613e-03|2.19494e-03|||||
776|PSZ2-G163.22-26.48|032828.6|+235015|3.839714|6.34635|2.42336e-03|7.95818e-04|||||
777|PSZ2-G163.61+34.30|081850.4|+543200|4.153203|4.67090|1.72758e-03|7.81634e-04|0.595861|RMJ081857.0+543153.8|5.759564|0.732794|0.745514
778|PSZ2-G163.69+53.52|102223.4|+500711|1.957376|9.65552|3.28422e-03|7.11380e-04|0.158000|RXCJ1022.5+5006|4.733641|0.292316|0.320825
779|PSZ2-G163.87+48.54|095248.1|+515318|3.108357|4.95217|1.16760e-03|4.31497e-04|0.214000|ZwCl2701|3.621027|0.422104|0.447060
780|PSZ2-G163.89+11.55|055546.9|+483414|2.428907|4.78201|2.72954e-03|1.54056e-03|||||
781|PSZ2-G164.18-38.88|025854.7|+133358|1.743953|19.65653|3.46208e-02|3.97973e-03|0.073900|RXCJ0258.9+1334|6.745817|0.220716|0.172188
782|PSZ2-G164.29+08.94|054323.7|+465712|2.428530|6.22331|3.06561e-03|1.05034e-03|0.250500|WHLJ85.8665+46.93|6.186835|0.611628|0.637368
783|PSZ2-G164.31-39.46|025748.5|+130249|2.357804|12.96421|3.19706e-02|7.41250e-03|0.072200|RXCJ0257.8+1302|5.239323|0.291757|0.232107
784|PSZ2-G164.65+46.37|093821.6|+520201|2.428912|6.72144|1.36325e-03|3.63329e-04|0.342000|ZwCl0934.8+5216|6.009507|0.539364|0.551939
785|PSZ2-G164.85-16.55|040301.2|+301918|9.306624|5.01165|4.75704e-03|1.91611e-03|||||
786|PSZ2-G165.06+54.13|102345.7|+490758|1.383190|11.16648|3.80934e-03|7.06245e-04|0.144000|RXCJ1023.6+4907|4.943460|0.277060|0.282508
787|PSZ2-G165.12+14.05|061234.2|+483733|4.815205|5.44073|5.85920e-03|1.66692e-03|0.067000|RXCJ0612.6+4836|2.367529|0.240022|0.255760
788|PSZ2-G165.39+09.22|054758.5|+460839|5.118310|5.59977|5.94560e-03|3.69570e-03|||||
789|PSZ2-G165.41+25.93|072357.2|+520916|2.428267|4.51182|2.02594e-03|9.23850e-04|||||
790|PSZ2-G165.46+66.15|112340.5|+430049|3.839952|5.47420|3.97403e-03|2.79367e-03|0.195700|WHLJ170.907+43.05|3.699136|0.412152|0.419975
791|PSZ2-G165.68+44.01|092220.6|+515315|2.428748|4.96161|2.63958e-03|1.22502e-03|0.209733|RMJ092200.5+515521.0|3.755907|0.463057|0.527503
792|PSZ2-G165.76+31.15|075810.0|+523555|2.428869|4.53354|1.28078e-03|5.49070e-04|0.259000||4.432208|0.641108|0.686857
793|PSZ2-G165.95+41.01|090253.4|+521207|2.428657|5.38213|1.64589e-03|6.06097e-04|0.061900|ACO736|1.785652|0.251804|0.259800
794|PSZ2-G166.09+43.38|091756.1|+514319|1.405537|12.36306|4.40816e-03|7.39971e-04|0.217200|RXCJ0917.8+5143|6.847479|0.336230|0.311081
796|PSZ2-G166.27-24.71|034238.6|+232441|2.149667|9.57528|1.00020e-02|2.26960e-03|||||
795|PSZ2-G166.27-25.02|034144.3|+231100|1.550109|8.08967|3.42925e-03|7.95709e-04|||||
797|PSZ2-G166.56-17.69|040446.6|+282138|13.786897|4.76321|6.14302e-03|2.93056e-03|||||
798|PSZ2-G166.62+42.13|090934.8|+513256|1.632881|7.96120|2.23575e-03|5.10247e-04|0.232250|RXCJ0909.3+5133|5.335297|0.391754|0.402833
799|PSZ2-G167.43-53.67|022935.1|+002942|4.498715|4.64900|1.16122e-03|3.94989e-04|||||
800|PSZ2-G167.44-38.06|030912.4|+123711|2.366603|7.65663|6.88687e-03|1.68382e-03|||||
801|PSZ2-G167.63-43.99|025421.6|+075711|2.428658|4.87510|3.53552e-03|1.49110e-03|||||
802|PSZ2-G167.66-65.59|015954.6|-085132|2.428909|6.71783|2.77052e-03|8.73073e-04|0.405000|RXCJ0159.8-0850|7.204626|0.610353|0.676693
803|PSZ2-G167.67+17.63|063806.4|+474658|2.367345|12.08969|6.21675e-03|1.16868e-03|0.174000|RXCJ0638.1+4747|6.652367|0.331190|0.338753
804|PSZ2-G167.98-59.95|021444.2|-043508|2.428781|6.96901|3.51035e-03|1.07371e-03|0.139300|RXCJ0214.6-0433|4.306384|0.376459|0.390840
805|PSZ2-G168.33+69.73|113612.1|+400612|2.428572|5.60437|2.24430e-03|1.20943e-03|0.288000|ACO1319|4.792877|0.505692|0.485985
806|PSZ2-G169.62+33.84|081642.6|+493301|2.428831|5.79713|1.99683e-03|7.04882e-04|0.346600|WHLJ124.192+49.54|5.915491|0.594640|0.657570
807|PSZ2-G170.22+09.74|060321.5|+421356|0.279728|16.25402|8.54206e-03|1.08092e-03|0.228000|RXSJ060313.4+421|10.759314|0.451077|0.430811
808|PSZ2-G170.26+73.90|115204.0|+371513|3.840415|5.61329|7.03876e-03|3.46524e-03|0.164800|ACO1401|3.123689|0.305979|0.536069
809|PSZ2-G170.98+39.45|085102.4|+483038|2.428244|7.18354|1.81011e-03|5.43033e-04|0.537638|RMJ085058.7+483002.6|8.076048|0.648098|0.702034
810|PSZ2-G171.08-80.38|012157.7|-203058|6.920296|4.89657|4.39835e-03|1.44431e-03|||||
811|PSZ2-G171.22-26.03|035244.5|+192327|4.445786|4.81367|1.93184e-03|9.66504e-04|||||
812|PSZ2-G171.48+16.17|063805.1|+435058|2.428880|4.75482|4.05983e-03|2.14740e-03|||||
813|PSZ2-G171.79-42.08|030839.9|+072433|2.428366|5.84199|2.33527e-03|7.47964e-04|||||
814|PSZ2-G171.98-40.66|031259.2|+082123|2.428908|13.39432|4.68419e-03|6.98085e-04|0.270000||10.710258|0.493136|0.496380
815|PSZ2-G172.63+35.15|082528.8|+470912|2.428800|7.44124|2.21301e-03|6.90816e-04|0.126700|RXCJ0825.5+4707|3.901607|0.328528|0.344362
816|PSZ2-G172.74+65.30|111136.7|+405126|3.162908|7.46362|6.72337e-03|2.03618e-03|0.079400|RXCJ1111.6+4050|2.453959|0.208370|0.212791
817|PSZ2-G172.93+21.34|070746.3|+441954|2.320086|6.34719|2.43786e-03|8.22220e-04|0.331000||6.121144|0.604067|0.581192
818|PSZ2-G172.98-53.55|023951.6|-013405|2.436843|7.61570|3.24885e-03|8.45742e-04|0.373000|ACO370|7.645354|0.556005|0.571723
819|PSZ2-G173.07-36.15|032804.6|+110222|3.813389|4.58081|2.36652e-03|1.18691e-03|||||
820|PSZ2-G173.76+22.92|071728.4|+440328|5.402469|5.80347|6.48148e-03|2.37496e-03|||||
821|PSZ2-G173.90-51.89|024602.8|-004436|2.428045|4.56346|5.42567e-03|2.83935e-03|0.179363||3.739316|0.486264|0.515923
822|PSZ2-G174.40-57.33|023143.2|-045140|3.832689|5.03756|1.48273e-03|5.89212e-04|0.184300|RXCJ0231.7-0451|3.961237|0.486325|0.493804
823|PSZ2-G174.96+23.37|072131.7|+430705|3.783077|4.67074|1.51050e-03|7.07233e-04|0.159200|WHLJ110.352+43.08|3.435465|0.438777|0.477699
824|PSZ2-G175.60+35.47|082819.9|+444518|2.868203|4.91371|1.00978e-03|2.71138e-04|0.145000|RXCJ0828.0+4445|3.075884|0.389131|0.420195
825|PSZ2-G175.69-85.98|010530.2|-243917|1.866327|8.76824|3.78607e-03|9.30130e-04|0.230000|RXCJ0105.5-2439|5.672555|0.356376|0.397587
826|PSZ2-G175.89+24.24|072721.0|+423147|5.788501|5.27990|5.01875e-03|1.89075e-03|0.186500|ZwCl0723.4+4239|3.544395|0.497729|0.560918
827|PSZ2-G176.07-26.95|040233.1|+153649|3.710506|4.90599|2.14750e-03|1.01979e-03|||||
828|PSZ2-G176.25-52.57|024813.4|-021415|1.716854|8.25116|1.76666e-03|3.17011e-04|0.236000|RXCJ0248.2-0216|6.065901|0.444711|0.476831
829|PSZ2-G176.27+37.54|084009.1|+442142|2.428911|4.65390|2.26138e-03|1.16858e-03|0.566894|RMJ084000.2+442313.3|6.143406|0.787933|0.931343
830|PSZ2-G176.27-35.04|033844.3|+095816|3.035844|8.06102|1.38823e-02|4.09626e-03|0.034700|RXCJ0338.6+0958|2.269227|0.154680|0.174237
831|PSZ2-G177.03+32.64|081324.6|+431554|3.618939|4.93329|1.07638e-03|3.51251e-04|||||
832|PSZ2-G178.00+42.32|090644.2|+430810|2.428612|4.79549|1.53925e-03|7.81142e-04|0.236800|NSCJ090659+430556|3.973574|0.523047|0.548921
833|PSZ2-G178.94+56.00|101947.5|+410035|2.428135|4.96810|4.26185e-03|1.93034e-03|0.092200|RXCJ1019.9+4059|2.231196|0.273933|0.320909
834|PSZ2-G179.09+60.12|104044.7|+395733|2.229483|7.50829|2.28231e-03|7.02593e-04|0.137200|RXCJ1040.7+3956|3.839041|0.313273|0.339496
835|PSZ2-G179.33-22.22|042530.1|+162753|2.428019|5.01848|3.33564e-03|1.58249e-03|||||
836|PSZ2-G179.45-43.92|031914.8|+020801|2.428900|4.53719|1.68266e-03|8.27695e-04|||||
837|PSZ2-G180.25+21.03|071728.1|+374436|2.354578|12.77334|3.11081e-03|5.12266e-04|0.546000|MACSJ0717.5+3745|11.487184|0.534724|0.548288
838|PSZ2-G180.27-29.53|040436.2|+110801|2.362719|7.05888|5.14991e-03|1.73419e-03|0.354800|RXCJ0404.6+1109|7.705027|0.661109|0.769953
839|PSZ2-G180.60+76.65|115714.6|+333639|2.428843|10.99544|3.07243e-03|6.33028e-04|0.213800|RXCJ1157.3+3336|6.299809|0.346056|0.340053
840|PSZ2-G180.74-85.21|010913.9|-243039|2.428712|5.16763|2.15362e-03|1.00789e-03|||||
841|PSZ2-G180.88+31.04|080753.7|+394632|2.428136|5.46934|1.25295e-03|3.95197e-04|0.364653|RMJ080747.3+394635.6|5.988849|0.682141|0.708896
842|PSZ2-G181.06+48.47|093924.0|+404527|3.278998|5.20047|1.83772e-03|7.44890e-04|0.240392|RMJ093930.4+404710.4|4.231924|0.481598|0.506389
843|PSZ2-G181.44-44.76|032030.3|+003041|5.212406|4.63593|2.78699e-03|1.32059e-03|0.393900|WHLJ50.1286+0.545|5.136061|0.692383|0.728536
844|PSZ2-G181.71-68.65|020635.8|-145248|2.428823|6.46503|2.77196e-03|1.02589e-03|0.152900|RXCJ0206.4-1453|3.967463|0.380080|0.393335
845|PSZ2-G181.88-30.77|040421.4|+091615|2.393580|9.29350|9.88570e-03|1.87299e-03|||||
846|PSZ2-G182.42-28.28|041325.2|+102819|1.411304|15.77494|1.47998e-02|2.39910e-03|0.088200|RXCJ0413.4+1028|6.952417|0.282699|0.282206
847|PSZ2-G182.59+55.83|101701.8|+390141|1.386053|9.40210|3.45695e-03|7.64150e-04|0.206000|RXCJ1017.0+3902|5.834504|0.329492|0.349227
848|PSZ2-G183.30+34.98|082944.0|+382717|2.427964|6.19264|4.17452e-03|1.70535e-03|0.391900|WHLJ127.437+38.46|6.559128|0.589322|0.689356
849|PSZ2-G183.32-31.51|040511.0|+075055|2.166004|4.56022|1.42100e-03|5.00100e-04|||||
850|PSZ2-G183.90+42.99|091047.1|+384840|2.428355|5.75956|1.48798e-03|5.30568e-04|0.561000|WHLJ137.713+38.83|6.945816|0.725204|0.747328
852|PSZ2-G183.92+16.36|070157.4|+325135|6.609158|4.97405|6.22758e-03|1.98710e-03|||||
851|PSZ2-G183.92-68.82|020801.1|-153728|5.974892|4.86474|2.91335e-03|1.28413e-03|||||
853|PSZ2-G184.24+43.69|091424.5|+383607|3.474666|5.04843|1.49939e-03|6.96539e-04|0.397000|GMBCGJ138.60554+38.58943|5.410920|0.583890|0.676055
854|PSZ2-G184.68+28.91|080057.6|+360550|4.275635|6.75058|6.41150e-03|2.53047e-03|0.288000|RXCJ0800.9+3602|5.501800|0.512881|0.523562
855|PSZ2-G185.08+34.02|082609.5|+365102|2.428097|4.51375|6.47314e-03|3.33092e-03|0.364755|RMJ082607.3+364738.5|5.409293|0.757793|0.566677
856|PSZ2-G185.16-53.63|025904.7|-065816|2.428780|5.48834|1.14368e-03|3.01629e-04|0.422989|RMJ025904.4-065921.0|6.354980|0.720027|0.781293
857|PSZ2-G185.45-32.01|040804.1|+060634|5.317858|4.99162|4.47513e-03|1.66131e-03|||||
858|PSZ2-G185.50-33.94|040201.4|+045411|2.427879|5.42539|2.24872e-03|8.06746e-04|||||
859|PSZ2-G185.68+09.82|063721.4|+283826|2.428910|5.18358|2.99531e-03|1.32405e-03|||||
860|PSZ2-G185.72-32.23|040755.7|+054728|5.203786|5.12034|3.89850e-03|2.22845e-03|||||
861|PSZ2-G186.24-11.99|051616.5|+171338|2.420011|6.28716|1.09259e-02|4.48387e-03|0.115000|RXCJ0516.3+1712|4.698221|0.490425|0.518496
862|PSZ2-G186.37+37.26|084259.6|+362110|1.315187|18.86364|7.44481e-03|7.15703e-04|0.282000|RXCJ0842.9+3621|10.998416|0.371664|0.367147
863|PSZ2-G186.50-13.45|051148.6|+161221|4.719409|5.21916|2.79640e-03|9.88623e-04|||||
864|PSZ2-G186.61+62.94|105039.5|+355034|1.622461|5.29230|8.14873e-04|1.66251e-04|0.509365|RMJ105038.6+354912.4|5.680198|0.632523|0.672069
865|PSZ2-G186.81+07.32|062927.8|+263142|3.133321|5.42826|2.74353e-03|7.89385e-04|0.220400|WHLJ97.3409+26.50|5.375743|0.479083|0.500423
866|PSZ2-G186.99+38.65|085009.2|+360436|2.077046|7.22065|3.08204e-03|8.48283e-04|0.378000|RXCJ0850.2+3603|6.840518|0.496559|0.535158
867|PSZ2-G187.53+21.92|073215.5|+313734|2.053838|8.14396|2.91170e-03|8.28675e-04|0.171000|RXCJ0732.3+3137|5.165305|0.399531|0.381496
868|PSZ2-G187.74+20.66|072700.7|+310119|2.428555|5.38610|3.16313e-03|1.26164e-03|0.192900|WHLJ111.708+31.03|4.290579|0.485227|0.507404
869|PSZ2-G188.33-34.98|040418.0|+022429|2.428883|6.09541|1.93531e-03|5.78292e-04||ZwCl0401.8+0219|||
870|PSZ2-G188.38+07.05|063129.7|+250104|3.629471|7.05878|1.16291e-02|2.69409e-03|0.081000|RXCJ0631.3+2500|3.310576|0.245360|0.245210
871|PSZ2-G188.57-68.86|021149.6|-170205|3.494761|4.78078|1.14217e-03|3.89909e-04|0.174000|ACO2985|3.339818|0.410517|0.450020
872|PSZ2-G189.23+20.55|072847.1|+294023|5.726047|5.12412|2.66447e-03|9.62253e-04|0.397600|RXCJ0728.9+2935|5.462187|0.667627|0.817142
873|PSZ2-G189.31+59.24|103149.1|+350226|2.428665|6.72116|1.93356e-03|5.51067e-04|0.125900|RXCJ1031.7+3502|3.241592|0.304120|0.318994
874|PSZ2-G189.53-25.10|043904.3|+071611|2.428860|6.50821|1.52952e-03|3.81410e-04|0.245000|RXCJ0439.0+0715|6.037396|0.623703|0.661379
875|PSZ2-G189.79-37.25|035937.1|+000755|3.683443|7.27781|8.69509e-03|2.89545e-03|||||
876|PSZ2-G190.61+66.46|110609.0|+333419|3.867596|5.10765|1.99668e-03|7.44262e-04|0.488100|WHLJ166.535+33.56|5.546290|0.625958|0.668225
877|PSZ2-G191.00+06.65|063503.4|+223101|1.592625|16.61067|2.96800e-02|3.15838e-03|0.068000|RXCJ0635.0+2231|5.891888|0.214605|0.185614
878|PSZ2-G191.57+58.88|102939.6|+335436|3.771694|5.16917|7.61339e-04|1.47773e-04|||||
879|PSZ2-G191.63-28.01|043338.0|+040444|3.614463|4.93179|1.68083e-03|6.40195e-04|||||
880|PSZ2-G191.82-26.64|043836.9|+044203|2.064815|6.17202|3.16571e-03|1.70419e-03|||||
881|PSZ2-G192.18+56.12|101621.9|+333938|3.774933|7.82347|3.71938e-03|8.67033e-04|0.124000|RXCJ1016.3+3338|3.620565|0.284649|0.313453
882|PSZ2-G192.40-67.89|021819.7|-174523|2.516653|7.03014|1.87386e-03|4.62016e-04|||||
883|PSZ2-G192.77+33.14|082841.2|+302408|5.045050|5.02881|3.06232e-03|1.25829e-03|0.050300|RXCJ0828.6+3025|1.658464|0.193152|0.211242
884|PSZ2-G192.90+29.63|081312.9|+292155|2.428899|4.63930|1.01154e-03|3.64120e-04|0.360465|RMJ081305.4+292014.8|5.170002|0.737849|0.779209
885|PSZ2-G193.31-46.13|033555.1|-065924|3.722428|4.63345|7.91027e-04|1.76572e-04|0.640000||6.085709|0.756552|0.829687
886|PSZ2-G193.63+54.85|101017.5|+324950|2.533718|5.85427|2.06332e-03|7.29818e-04|0.292000|WHLJ152.572+32.83|5.185323|0.497973|0.544404
887|PSZ2-G193.90+09.41|065111.8|+210855|2.428909|5.06113|4.45095e-03|2.32200e-03|||||
888|PSZ2-G194.36+14.07|071014.9|+224115|5.102660|4.94129|2.34627e-03|8.75319e-04|0.289000|RXCJ0710.4+2240|5.065539|0.578170|0.591070
889|PSZ2-G194.68-49.76|032522.0|-094050|3.491397|5.71161|1.40038e-03|4.38701e-04|||||
890|PSZ2-G194.98+54.12|100700.1|+320116|2.428890|5.48132|1.24176e-03|3.91548e-04|0.374986|RMJ100655.7+315934.9|5.663106|0.649686|0.674468
891|PSZ2-G195.03-79.43|013517.7|-232738|2.427730|4.67005|1.85006e-03|9.39660e-04|||||
892|PSZ2-G195.24+29.34|081437.9|+272012|2.428892|4.96606|1.22814e-03|4.21427e-04|0.284176|RMJ081435.5+271915.7|4.943095|0.603071|0.641455
893|PSZ2-G195.39-29.08|043712.1|+004338|3.454255|5.43679|1.61477e-03|5.37321e-04|0.284200|RXCJ0437.1+0043|5.561950|0.612509|0.648716
894|PSZ2-G195.60+44.06|092023.8|+303014|2.234847|7.56083|2.09567e-03|6.80286e-04|0.295200|RXCJ0920.4+3030|6.130715|0.459614|0.495533
895|PSZ2-G195.65-17.67|051640.3|+063024|9.406043|4.90574|8.46673e-03|2.62150e-03|0.028400|RXCJ0516.6+0626|1.660515|0.185453|0.189479
896|PSZ2-G195.75-24.32|045406.4|+025744|2.328994|11.78439|5.69177e-03|9.92763e-04|0.203000|RXCJ0454.1+0255|7.800380|0.403368|0.413187
897|PSZ2-G196.65-45.51|034255.5|-083938|4.804950|4.91021|1.53772e-03|5.99514e-04|||||
898|PSZ2-G197.13+33.46|083427.4|+265823|5.085482|4.98160|2.20782e-03|1.14607e-03|0.456100|WHLJ128.694+26.97|5.866946|0.635317|0.737297
899|PSZ2-G198.46+46.01|093050.8|+285051|5.318990|6.26546|1.78565e-03|6.30789e-04|0.299462|RMJ093049.7+285108.0|5.554940|0.518981|0.554599
900|PSZ2-G198.47-23.69|050122.2|+010919|4.698140|5.70269|3.73998e-03|2.24930e-03|0.124800|RXCJ0501.6+0110|3.629380|0.374369|0.374628
901|PSZ2-G198.73+13.34|071449.1|+183116|5.379786|6.02919|6.43394e-03|1.76530e-03|||||
902|PSZ2-G198.80-57.57|030207.1|-153413|4.074786|4.82947|1.11134e-03|3.65953e-04|||||
903|PSZ2-G198.90+18.16|073348.9|+201849|2.629316|5.86283|2.77407e-03|9.13910e-04|0.318400|WHLJ113.433+20.31|5.842621|0.545116|0.567492
904|PSZ2-G199.09-16.61|052703.5|+041304|2.428692|4.62144|7.20832e-03|3.81864e-03|0.151000|RXCJ0527.2+0413|4.623632|0.754303|0.768824
905|PSZ2-G199.61+53.41|100448.3|+291352|3.448329|5.40493|2.20673e-03|7.44172e-04|0.371173||5.538029|0.576712|0.602148
906|PSZ2-G199.73+36.98|085208.7|+255315|3.814119|4.60708|8.01848e-04|1.84318e-04|||||
907|PSZ2-G199.75+46.59|093409.3|+280435|4.864874|4.76488|9.00683e-04|2.52829e-04|0.553387||5.914315|0.731606|0.782131
908|PSZ2-G200.06+77.22|115413.9|+291435|6.668366|5.00230|2.10848e-03|8.90270e-04|0.360512|RMJ115415.7+291524.1|4.621805|0.569733|0.657147
909|PSZ2-G200.63-64.71|023626.1|-192056|5.248187|5.13078|3.59384e-03|1.53594e-03|0.090700|RXCJ0236.6-1923|2.479620|0.303110|0.324352
910|PSZ2-G200.82+27.42|081334.7|+220408|2.177325|5.86092|1.23601e-03|4.10597e-04|0.382015|RMJ081327.4+220331.4|6.093917|0.580655|0.611892
911|PSZ2-G200.95-28.16|045020.0|-030026|1.943643|6.19541|2.09991e-03|8.24949e-04|0.220000||5.302291|0.508556|0.540957
912|PSZ2-G201.20-42.83|035849.7|-101259|2.428906|4.70046|1.93688e-03|1.10814e-03|||||
913|PSZ2-G201.50-27.31|045414.2|-030108|1.375752|7.10882|1.38048e-03|2.04605e-04|0.537700|MACSJ0454.1-0300|8.304255|0.698157|0.727741
914|PSZ2-G201.54+30.62|082731.2|+223315|2.152292|6.95545|1.60852e-03|4.66229e-04|0.334900|ZwCl0824.5+2244|6.348716|0.532533|0.507088
915|PSZ2-G202.50+19.17|074325.4|+173421|5.657237|4.83866|3.09243e-03|1.05406e-03|0.101593|RMJ074323.1+173341.9|2.605886|0.363161|0.380291
916|PSZ2-G202.61-26.26|045950.9|-032219|3.349385|4.87432|1.27405e-03|4.60519e-04|||||
917|PSZ2-G202.66+66.98|110715.4|+284747|2.428911|4.62707|2.53428e-03|1.44470e-03|||||
918|PSZ2-G203.18+20.84|075054.5|+173836|5.971447|5.28183|5.81060e-03|1.91472e-03|0.184015|RMJ075100.8+173753.8|3.520769|0.467984|0.471574
919|PSZ2-G203.22+66.40|110441.3|+283257|3.371469|5.01097|8.30754e-04|2.04318e-04|0.579565|RMJ110444.3+283541.3|5.887129|0.680802|0.736566
920|PSZ2-G203.32+08.91|070610.1|+123314|2.428759|5.15365|3.93984e-03|1.80316e-03|||||
921|PSZ2-G203.71+50.82|095505.5|+261951|2.428912|4.64763|1.99071e-03|1.08315e-03|||||
922|PSZ2-G204.10+16.51|073550.5|+150552|3.073342|6.68551|4.52716e-03|2.07313e-03|0.122000|ZwCl0733.1+1514|3.705868|0.341609|0.356915
923|PSZ2-G204.24+14.51|072834.8|+140838|3.832619|5.87085|1.19270e-03|2.61867e-04|0.345400|WHLJ112.147+14.12|6.011415|0.609579|0.673707
924|PSZ2-G204.73+15.88|073432.1|+141718|1.821484|6.10697|1.39665e-03|3.40317e-04|0.344000||6.221509|0.603268|0.629508
925|PSZ2-G204.91-69.71|021846.1|-223721|2.428692|4.77417|1.40157e-03|6.11738e-04|||||
926|PSZ2-G205.05-62.95|024625.8|-203137|2.428850|8.94762|4.65596e-03|1.24996e-03|0.310000||7.635277|0.480611|0.512245
927|PSZ2-G205.48+18.70|074620.6|+144749|2.428581|4.62855|5.56855e-03|3.33635e-03|0.446659|RMJ074629.7+144629.5|5.832057|0.795571|0.936356
928|PSZ2-G205.56-44.20|035930.4|-133924|2.583436|5.76027|2.13835e-03|7.07617e-04||ACO471|||
929|PSZ2-G205.65+18.10|074422.2|+142422|3.840338|5.25062|5.60203e-03|2.57450e-03|0.445414|RMJ074420.6+142252.4|6.037405|0.696528|0.721557
930|PSZ2-G205.90+73.76|113812.8|+275513|2.428355|7.95128|1.62934e-03|3.93823e-04|0.447400|WHLJ174.518+27.97|7.387940|0.542452|0.563321
931|PSZ2-G205.93-39.46|041737.5|-115345|2.428905|13.77848|3.64879e-03|5.23331e-04|0.443000|MACSJ0417.5-1154|12.250381|0.525318|0.550231
932|PSZ2-G206.22+24.89|081104.5|+163744|7.036659|4.63239|3.37013e-03|1.42630e-03|0.092500|RXCJ0811.0+1644|2.274809|0.307507|0.344181
933|PSZ2-G206.45+13.89|072959.3|+115621|2.353768|7.30373|1.60286e-03|3.57518e-04|0.381000||7.238685|0.603491|0.614192
934|PSZ2-G206.55-43.22|040425.5|-135400|5.854954|4.58402|1.00680e-03|3.41342e-04|||||
935|PSZ2-G206.75-33.21|044142.9|-094601|3.568010|4.93081|1.65764e-03|5.66653e-04|||||
936|PSZ2-G207.88+81.31|121221.6|+273311|1.392921|10.08654|2.46135e-03|5.20096e-04|0.353000|RXCJ1212.3+2733|7.503772|0.437840|0.439503
937|PSZ2-G208.57-44.31|040241.9|-154024|2.428692|4.52906|1.94988e-03|1.01867e-03|||||
938|PSZ2-G208.60-26.00|051044.8|-080113|2.428839|10.27397|4.23961e-03|8.73695e-04|0.219500|RXCJ0510.7-0801|7.743840|0.475853|0.484037
939|PSZ2-G208.61-74.39|020014.9|-245424|4.958232|4.86215|9.35877e-04|2.49242e-04|0.720000||6.253783|0.716011|0.793516
940|PSZ2-G208.80-30.67|045405.0|-101335|1.295411|9.47738|2.50507e-03|5.98825e-04|0.247500|RXCJ0454.1-1014|7.255627|0.474320|0.488719
941|PSZ2-G209.17-80.38|013413.4|-260535|5.215315|4.79431|1.12460e-03|3.87709e-04|0.159700|ABELL0214|3.166373|0.400004|0.425214
942|PSZ2-G209.53+43.32|092800.1|+203350|2.428628|4.84260|3.82349e-03|2.02953e-03|0.192000|RXCJ0928.1+2032|3.817206|0.509852|0.504914
943|PSZ2-G209.54-36.50|043330.4|-131422|2.264436|12.20785|1.43071e-02|2.92529e-03|0.032600|RXCJ0433.6-1315|2.713885|0.145772|0.154507
944|PSZ2-G209.79+10.23|072223.1|+072431|2.428705|9.56264|2.39132e-03|5.11818e-04|0.677000||10.727318|0.629984|0.664358
945|PSZ2-G210.01+50.85|095921.8|+222820|4.855642|5.05576|2.54393e-03|9.38753e-04|0.319000|GMBCGJ149.91715+22.43516|4.956008|0.628646|0.627037
946|PSZ2-G210.02-56.38|031627.7|-204640|2.428911|4.73317|4.78407e-03|2.74876e-03|||||
947|PSZ2-G210.08-60.96|025740.3|-220946|2.390296|6.69564|1.30299e-03|2.80837e-04|0.322000|MACSJ0257.6-2209|6.054954|0.562423|0.592221
948|PSZ2-G210.22+15.56|074231.1|+092226|5.185643|5.48717|5.53247e-03|1.96979e-03|0.062000|RXCJ0742.6+0922|2.031349|0.246809|0.261038
949|PSZ2-G210.37-37.00|043243.8|-140301|4.489506|9.84468|1.36634e-02|3.65326e-03|||||
950|PSZ2-G210.57-44.61|040347.2|-170633|2.887214|5.64529|2.63811e-03|9.47449e-04||ACO472|||
951|PSZ2-G210.64+17.09|074849.7|+094007|1.386303|7.55613|1.48431e-03|2.94154e-04|0.480000||7.790246|0.605383|0.627472
952|PSZ2-G210.71+63.08|105141.6|+245809|2.410454|7.37338|1.21905e-03|2.12433e-04|||||
953|PSZ2-G210.78-36.25|043607.2|-140258|5.759487|6.31805|2.46508e-03|9.22466e-04|||||
954|PSZ2-G211.21+38.66|091113.1|+174810|2.428643|5.58758|1.37747e-03|4.41526e-04|0.504900|RXCJ0911.1+1746|6.990734|0.729213|0.789317
955|PSZ2-G211.31-60.28|030114.3|-223311|4.027259|5.19619|1.98747e-03|1.11893e-03|||||
956|PSZ2-G212.25-53.20|033106.2|-210139|2.428718|5.88077|1.86804e-03|6.23640e-04|0.188000|RXCJ0331.1-2100|4.342922|0.455919|0.486419
957|PSZ2-G212.44+63.19|105252.4|+241346|2.428912|4.78182|2.59310e-03|1.09434e-03|0.541977|RMJ105252.4+241530.0|5.659371|0.809484|0.972380
958|PSZ2-G212.50-61.38|025715.0|-232348|5.007304|5.36491|2.27068e-03|9.56347e-04|0.504900|MACSJ0257.1-2325|6.218674|0.703486|0.741932
959|PSZ2-G212.80+50.63|100039.7|+204314|2.428911|4.67614|5.25282e-03|3.38519e-03|0.218671||4.016582|0.448609|0.515511
960|PSZ2-G212.82-84.04|011811.6|-265732|2.428909|8.55630|2.91643e-03|7.59385e-04|0.227500|RXCJ0118.1-2658|5.679254|0.384246|0.426114
961|PSZ2-G212.93-54.04|032809.6|-213939|4.936859|4.85089|1.17898e-03|3.95730e-04|0.590000|BVH200743|6.215020|0.779037|0.724795
962|PSZ2-G213.27+78.38|115927.4|+262734|3.417738|5.26464|8.39670e-04|1.78785e-04|0.316000||4.815767|0.566302|0.589142
963|PSZ2-G213.30+50.99|100231.1|+203142|2.695308|4.50094|1.24124e-03|5.41709e-04|0.320500|ACO913|4.708587|0.611051|0.625637
964|PSZ2-G213.39+80.59|120917.6|+263933|2.428417|6.59568|1.28681e-03|3.84250e-04|0.558600|WHLJ182.349+26.67|7.034222|0.627999|0.639460
965|PSZ2-G213.73-56.15|031956.2|-224105|2.428846|5.00908|1.83773e-03|8.52477e-04|||||
966|PSZ2-G214.08+23.15|081637.9|+092210|2.143058|6.78618|2.23435e-03|5.54078e-04|0.255700|WHLJ124.171+9.392|5.692354|0.439350|0.453975
967|PSZ2-G214.61-22.70|053224.4|-113235|1.912342|7.53973|6.20969e-03|1.92672e-03|0.154000|RXCJ0532.3-1131|5.394049|0.405978|0.409803
968|PSZ2-G215.19-49.65|034800.3|-214406|3.246608|8.31131|2.73451e-03|6.63786e-04|0.239900|A3168|5.993478|0.433971|0.482593
969|PSZ2-G215.24-26.10|052042.2|-132808|2.229797|6.02551|1.68514e-03|4.41083e-04|0.336000|MACSJ0520.7-1328|6.242378|0.523509|0.540096
970|PSZ2-G215.25-87.14|010415.6|-271227|1.557449|4.75841|7.27688e-04|1.49434e-04|||||
971|PSZ2-G215.51+06.58|071934.4|+004257|2.157907|11.33548|4.64529e-03|9.03292e-04|0.219700|RXCJ0719.5+0043|8.037874|0.417277|0.463976
972|PSZ2-G215.61+22.61|081708.7|+075209|1.897454|6.54620|1.23455e-03|2.66907e-04|0.249188|RMJ081710.5+075344.3|5.194909|0.491128|0.511357
973|PSZ2-G215.75-32.97|045511.3|-163326|2.428724|4.53429|9.52088e-04|3.42748e-04|||||
974|PSZ2-G216.25+10.10|073325.6|+014036|4.730618|5.51826|2.79165e-03|1.23825e-03|||||
975|PSZ2-G216.44-29.11|051100.2|-153757|2.428085|5.52851|3.71845e-03|1.37820e-03|0.470000||6.168271|0.743518|0.846195
976|PSZ2-G216.62+47.00|094950.2|+170717|1.277584|9.82794|2.25046e-03|4.40062e-04|0.382600|RXCJ0949.8+1707|8.238750|0.464494|0.456130
977|PSZ2-G216.76-41.84|042117.7|-202343|2.428810|6.13898|1.52764e-03|4.73467e-04||ACOS443|||
978|PSZ2-G216.80+09.25|073124.4|+004748|5.269234|5.63091|2.83605e-03|1.07312e-03|0.273000||5.166925|0.565828|0.661624
979|PSZ2-G217.09+40.15|092407.7|+140959|3.804411|7.01676|4.90438e-03|1.34267e-03|0.135700|RXCJ0924.0+1410|3.889829|0.354742|0.366719
980|PSZ2-G217.40+10.88|073817.7|+010137|2.423474|7.77638|2.81938e-03|8.17135e-04|0.189000|RXCJ0738.2+0101|5.339805|0.412840|0.436879
981|PSZ2-G218.54+13.26|074848.3|+010815|2.428045|5.63154|1.60286e-03|5.18776e-04|0.327000||5.963966|0.645382|0.667463
982|PSZ2-G218.58+08.71|073245.2|-010011|2.428910|4.62836|2.20883e-02|6.56396e-03|||||
983|PSZ2-G218.59+71.31|112951.5|+234901|2.425853|7.21571|3.81007e-03|1.13681e-03|0.137100|RXCJ1129.8+2347|3.591041|0.297706|0.303836
984|PSZ2-G218.81+35.51|090909.1|+105907|2.428860|8.42995|3.91150e-03|9.40982e-04|0.175100|RXCJ0909.1+1059|5.418206|0.390756|0.384869
985|PSZ2-G219.12+44.49|094259.8|+143226|2.428671|4.77063|2.11528e-03|1.18731e-03|0.340300|WHLJ145.739+14.50|5.225016|0.628076|0.722641
986|PSZ2-G219.45-35.90|044811.3|-202641|3.818434|6.51679|7.50956e-03|2.44061e-03|0.072000|RXCJ0448.2-2028|2.472006|0.261637|0.244141
987|PSZ2-G219.88+22.83|082507.5|+042723|6.191582|7.89559|8.68929e-03|2.44853e-03|0.232813|RMJ082500.2+042548.6|5.067926|0.435407|0.483515
988|PSZ2-G219.89-34.39|045445.5|-201650|2.002513|6.32961|1.34244e-03|3.82348e-04|0.700000||7.916411|0.623527|0.685862
989|PSZ2-G220.11+22.91|082547.5|+041813|10.547727|6.79560|9.95608e-03|3.38034e-03|0.224800|RXCJ0825.9+0415|4.874734|0.412458|0.454079
990|PSZ2-G220.53-38.55|043835.1|-220613|3.289910|6.56846|2.65910e-03|1.21815e-03|0.067000|RXCJ0438.9-2206|2.394343|0.232373|0.247117
991|PSZ2-G220.74-58.91|031128.1|-265609|5.649898|4.61904|3.09273e-03|1.18517e-03|0.068500|RXCJ0311.4-2653|1.917821|0.256015|0.280213
992|PSZ2-G220.83+42.20|093635.2|+122708|2.428823|5.81092|1.31302e-03|3.80853e-04|0.310400|ZwCl0934.1+1245|5.750048|0.616109|0.667285
993|PSZ2-G221.06-44.05|041608.5|-240316|2.428854|5.14706|1.23554e-03|4.32759e-04|||||
994|PSZ2-G222.52+20.58|082147.9|+011349|3.496626|5.03580|1.95992e-03|8.76310e-04|0.082200|RXCJ0821.8+0112|2.288994|0.290518|0.305801
995|PSZ2-G222.77+60.67|104849.8|+185051|2.427587|5.28304|2.20462e-03|1.17250e-03|0.160300|NSCJ104836+185217|3.499502|0.451845|0.475502
996|PSZ2-G222.78+12.84|075506.3|-024154|2.321640|6.86519|1.80476e-03|5.57438e-04|0.369000||6.724890|0.587678|0.587001
997|PSZ2-G222.99-65.70|024125.1|-283934|1.574809|8.53530|3.18337e-03|6.68626e-04|0.232300|RXCJ0241.3-2839|6.183716|0.400613|0.397075
998|PSZ2-G223.04-20.27|055443.0|-174418|2.426616|4.99131|1.96827e-03|8.13229e-04|0.190000|ACO551|3.930460|0.483794|0.511514
999|PSZ2-G223.16-68.81|022714.3|-285016|2.428692|5.06301|2.16142e-03|1.03373e-03|0.213800|RXCJ0227.2-2851|4.139653|0.465631|0.532026
1000|PSZ2-G223.47+26.85|084528.9|+032831|2.428791|4.98865|2.83925e-03|1.20814e-03|0.326900|RXCJ0845.5+0327|5.271713|0.648236|0.644384
1001|PSZ2-G223.93-60.10|030700.7|-284104|2.427850|9.44910|3.16916e-03|7.05013e-04|0.253700|RXCJ0307.0-2840|6.960428|0.443436|0.452539
1002|PSZ2-G224.00+69.33|112401.1|+212922|2.136353|8.78746|3.39730e-03|8.69775e-04|0.190400|RXCJ1123.9+2129|5.274279|0.351318|0.349824
1003|PSZ2-G224.01-11.14|063100.6|-145007|3.550330|6.72220|2.45603e-03|8.89326e-04|0.620000||8.453644|0.706648|0.766922
1004|PSZ2-G224.03-76.42|015227.1|-285448|2.428892|5.93903|3.33130e-03|1.34461e-03|0.413000|MACSJ0152.5-2852|5.929870|0.520573|0.589818
1005|PSZ2-G224.37-47.33|040423.4|-270347|2.428005|4.69813|1.76090e-03|7.03420e-04|||||
1006|PSZ2-G224.38-24.95|053820.3|-203844|3.838369|5.60935|2.91602e-03|9.37127e-04|0.091500|RXCJ0538.2-2037|2.536561|0.279292|0.318608
1007|PSZ2-G224.40-76.54|015152.3|-285923|7.875028|6.09079|4.51862e-03|1.66396e-03|0.413000|RXCJ0152.5-2853|5.815093|0.473440|0.557166
1008|PSZ2-G224.53-30.27|051704.1|-223646|5.241043|4.70443|2.50308e-03|1.32559e-03|0.200138|ABELLS0519|3.715102|0.511204|0.520276
1009|PSZ2-G224.82+13.62|080141.7|-040353|1.702248|5.83357|1.89484e-03|9.16176e-04|0.294000||5.475418|0.552800|0.548545
1010|PSZ2-G224.86-79.51|013819.6|-284827|5.223664|4.97966|8.78017e-04|2.45250e-04|||||
1011|PSZ2-G225.18-33.61|050359.6|-241120|2.428860|4.67816|1.18205e-02|5.79331e-03|||||
1012|PSZ2-G225.48+29.41|085754.1|+031028|3.662841|5.95827|2.55573e-03|9.49442e-04|0.203000|ACO732|4.598209|0.449771|0.490489
1013|PSZ2-G225.56-27.27|053036.2|-222734|2.428665|5.48184|1.39510e-03|5.70686e-04|0.170600|RXCJ0530.6-2226|3.544921|0.430722|0.457801
1014|PSZ2-G225.76-17.35|061017.3|-185642|2.428748|5.04040|1.18739e-03|4.08760e-04|||||
1015|PSZ2-G225.84+41.84|094209.7|+085823|2.428417|5.07984|4.57056e-03|3.80678e-03|0.206000|RXCJ0942.0+0857|4.043000|0.409356|0.462385
1016|PSZ2-G225.93-19.99|060015.6|-200728|2.428872|12.41751|3.77366e-03|6.46459e-04|0.460000|RXCJ0600.1-2007|10.730866|0.511165|0.536732
1017|PSZ2-G226.12-19.51|060227.4|-200611|2.428910|4.57147|1.10580e-03|4.29941e-04|||||
1018|PSZ2-G226.15+09.02|074804.7|-072648|2.168010|4.65858|8.29305e-04|1.92057e-04|||||
1019|PSZ2-G226.16-21.95|055251.3|-210354|2.577746|9.52230|7.26888e-03|1.44114e-03|0.098900|RXCJ0552.8-2103|3.873214|0.252005|0.272311
1020|PSZ2-G226.18+76.79|115519.7|+232435|1.700899|14.55732|5.55295e-03|8.92644e-04|0.142700|RXCJ1155.3+2324|5.947109|0.241817|0.245946
1021|PSZ2-G226.75+48.95|100851.8|+114723|3.671009|6.74062|3.95035e-03|1.59641e-03|0.224500|RXCJ1008.7+1147|4.849551|0.409732|0.508402
1022|PSZ2-G227.21+54.79|103039.1|+141436|5.328359|5.69290|4.86658e-03|2.18607e-03|0.326478|RMJ103034.8+141541.8|4.867527|0.510669|0.574903
1023|PSZ2-G227.30+09.00|075015.4|-082623|2.428908|4.61783|2.02629e-03|9.65981e-04|||||
1024|PSZ2-G227.44-31.24|051629.9|-251708|6.606864|4.73415|7.86555e-03|2.55116e-03|||||
1025|PSZ2-G227.59+22.98|083926.5|-014044|2.428860|4.59576|2.53039e-03|1.44706e-03|0.280850|MaxBCGJ129.82432-01.6994|4.768429|0.660220|0.672436
1026|PSZ2-G227.61+54.87|103123.5|+140436|2.428055|5.63651|1.27186e-03|4.90140e-04|0.318800|ZwCl1028.8+1419|5.275887|0.539782|0.571951
1027|PSZ2-G227.61-84.72|011439.3|-282047|3.144149|4.92633|9.76590e-04|3.26252e-04|||||
1028|PSZ2-G227.63-52.28|034340.1|-295540|2.428692|4.58425|1.77877e-03|9.55557e-04|0.210900|2MASXJ03433581-2955302|3.653878|0.543651|0.576142
1029|PSZ2-G227.89+36.58|092651.7|+050035|2.400736|5.57671|1.23588e-03|3.65573e-04|0.461600|ZwCl0924.4+0511|6.387644|0.670228|0.679850
1030|PSZ2-G228.16+75.20|114936.8|+222423|2.428770|11.41752|2.39906e-03|4.57264e-04|0.545000|RXCJ1149.5+2224|10.417826|0.520726|0.545126
1031|PSZ2-G228.29+55.08|103253.8|+134930|5.456456|5.75173|7.11362e-03|2.58954e-03|0.315200|ZwCl1030.2+1408|4.511740|0.497456|0.623167
1032|PSZ2-G228.30-49.02|035849.4|-295605|2.226239|7.56157|2.82023e-03|7.69583e-04|0.425000|MACSJ0358.8-2955|7.204823|0.522445|0.497533
1033|PSZ2-G228.35-66.31|023840.6|-305021|2.124346|9.08268|2.80895e-02|3.04307e-03|||||
1034|PSZ2-G228.38+38.58|093434.1|+054101|2.428160|4.58413|1.05631e-03|3.96107e-04|0.543811|RMJ093439.0+054144.8|6.150394|0.821990|0.915816
1035|PSZ2-G228.50+34.95|092214.5|+034510|2.428890|6.69323|2.64157e-03|8.01292e-04|0.270100|WHLJ140.532+3.766|5.781798|0.511465|0.576999
1036|PSZ2-G228.62+68.44|112312.2|+193643|2.428407|5.97469|2.66536e-03|1.08769e-03|0.104200|RXCJ1123.2+1935|2.910177|0.311531|0.335368
1037|PSZ2-G229.23-17.23|061621.5|-215630|2.374599|9.64418|5.03167e-03|9.80900e-04|0.171000|RXCJ0616.3-2156|5.250618|0.335325|0.383339
1038|PSZ2-G229.37+49.70|101454.0|+103904|2.428564|4.90937|1.47529e-03|6.02522e-04|0.203292|RMJ101449.5+103923.2|3.911502|0.501938|0.528256
1039|PSZ2-G229.40-15.49|062331.5|-212415|2.421302|4.66865|1.21530e-03|5.64808e-04|||||
1040|PSZ2-G229.74+77.96|120118.3|+230545|1.683054|12.01073|3.60808e-03|6.45945e-04|0.269000|RXCJ1201.3+2306|7.485827|0.345301|0.365634
1041|PSZ2-G229.93+15.30|081727.2|-073024|2.428850|17.25681|1.30875e-02|1.71806e-03|0.070400|RXCJ0817.4-0730|5.123790|0.198153|0.191662
1042|PSZ2-G230.28-24.42|054838.6|-252900|3.508039|6.08370|5.62414e-03|2.07831e-03|0.042000|RXCJ0548.6-2527|1.530876|0.158888|0.169190
1043|PSZ2-G230.28-28.57|053109.2|-264929|1.489737|9.30188|2.00836e-02|1.89102e-03|||||
1044|PSZ2-G230.29-47.13|040823.1|-305928|3.248904|6.12335|4.97902e-03|1.62368e-03|0.060000|RXCJ0408.2-3053|1.843980|0.173342|0.181671
1045|PSZ2-G230.48+71.51|113612.8|+201928|1.679178|6.03830|1.03072e-03|2.31391e-04|0.321184|RMJ113608.5+201913.0|5.415278|0.544475|0.587563
1046|PSZ2-G230.73+27.70|090129.4|-013930|2.382730|5.22304|1.55444e-03|7.22467e-04|0.294350|ZwCl0859.2-0130|4.961756|0.571819|0.614159
1047|PSZ2-G230.76+65.41|111317.0|+173209|5.390328|4.60651|2.03786e-03|1.10573e-03|0.170600|RXCJ1113.3+1735|3.273330|0.449049|0.453870
1048|PSZ2-G231.05-17.32|061853.5|-233458|3.439955|4.94539|1.36295e-03|5.24922e-04|0.403000||5.299086|0.626493|0.682503
1049|PSZ2-G231.41+77.48|115959.2|+223451|2.428748|4.53697|3.27632e-03|2.00834e-03|||||
1050|PSZ2-G231.56+60.03|105418.1|+143922|2.428872|7.87923|2.13273e-03|5.40091e-04|0.299400|ACO1127|6.642860|0.491495|0.525928
1051|PSZ2-G231.70-07.80|065725.5|-201318|2.427504|6.94325|2.97810e-03|9.83953e-04|0.200000||5.442829|0.482452|0.501502
1052|PSZ2-G231.74-70.59|021811.4|-314148|3.838006|6.15634|1.90402e-03|6.24008e-04|||||
1053|PSZ2-G231.79+31.48|091613.9|-002442|2.388304|4.90539|8.75885e-04|1.95516e-04|0.332405|RMJ091617.6-002405.7|4.867756|0.629960|0.659324
1054|PSZ2-G232.27+12.59|081247.7|-105102|2.387801|4.51943|1.16155e-03|4.41337e-04|||||
1055|PSZ2-G232.45-17.44|062041.4|-245142|3.649792|4.89226|1.23483e-03|5.05214e-04|||||
1056|PSZ2-G232.84+38.13|094026.6|+022819|4.326853|5.22349|3.55267e-03|1.27646e-03|0.150800|ACO847|3.432270|0.384676|0.398836
1057|PSZ2-G233.05+23.67|085220.9|-053500|3.781829|4.74499|1.77985e-03|7.46833e-04|0.192000|MS0849.7-0521|3.714478|0.467553|0.502047
1058|PSZ2-G233.12-26.25|054439.3|-283011|3.271098|5.59616|8.38104e-04|1.62724e-04|||||
1059|PSZ2-G233.25-30.01|052819.2|-294303|2.404696|5.60507|1.55451e-03|5.62042e-04|0.158200|RXCJ0528.2-2942|3.353268|0.334957|0.356753
1060|PSZ2-G233.41-17.13|062328.4|-253543|3.373594|5.70156|9.38732e-04|2.12408e-04|0.350000||5.307721|0.571114|0.583592
1061|PSZ2-G233.43-15.36|063043.4|-245544|3.639617|4.50795|6.86728e-04|1.47576e-04|||||
1062|PSZ2-G233.46+25.46|085912.5|-045520|3.021812|4.79345|9.88486e-04|3.05358e-04|||||
1063|PSZ2-G233.68+36.14|093516.7|+004906|2.246803|5.10404|1.10826e-03|3.29928e-04|0.356823|RMJ093515.3+004746.0|5.477380|0.647489|0.672354
1064|PSZ2-G234.06-30.74|052558.1|-303515|2.244886|6.61692|2.94191e-03|9.06511e-04|0.199400|ACO3342|4.306957|0.363706|0.369652
1065|PSZ2-G234.09+10.45|080909.5|-132918|2.349662|5.14079|9.59021e-04|2.35860e-04|||||
1066|PSZ2-G234.52+82.85|122216.7|+241846|2.428770|4.51554|9.70676e-04|3.85818e-04|0.524093|RMJ122221.6+241909.3|5.413835|0.735484|0.782085
1067|PSZ2-G234.59+73.01|114418.2|+195259|3.919533|11.26705|2.85429e-02|4.89124e-03|0.021400|A1367|1.667081|0.106721|0.100932
1068|PSZ2-G235.56+23.29|085610.8|-074242|2.428897|6.07704|2.34646e-03|1.05010e-03|0.374000||6.772831|0.656357|0.651998
1069|PSZ2-G235.74-67.98|022921.0|-333039|2.428770|4.77831|1.14697e-02|6.27164e-03|0.079200|RXCJ0229.3-3332|2.014506|0.285100|0.347033
1070|PSZ2-G235.96+38.21|094611.1|+002910|1.880004|9.39624|5.23914e-03|1.02089e-03|||||
1071|PSZ2-G236.68-37.71|045558.8|-341335|2.428736|5.00144|4.49862e-03|1.75873e-03|||||
1072|PSZ2-G236.92-26.65|054736.2|-315223|2.427312|10.11679|3.64610e-03|7.55803e-04|0.148300|RXCJ0547.6-3152|4.889059|0.292369|0.320304
1073|PSZ2-G237.41-21.34|061150.5|-303757|3.629096|7.39847|2.74274e-03|5.78486e-04||RXCJ0611.8-3036|||
1074|PSZ2-G237.68+57.83|105330.9|+104857|5.416842|5.36312|3.72998e-03|1.40576e-03|||||
1075|PSZ2-G238.34+05.94|080215.6|-192545|2.389743|7.83665|3.87893e-03|1.14076e-03|0.140000|RXCJ0802.1-1926|4.906650|0.409872|0.392137
1076|PSZ2-G238.69+63.26|111256.6|+132907|2.428900|7.30878|4.51487e-03|1.54643e-03|0.169000|RXCJ1112.9+1326|4.474355|0.359687|0.409412
1077|PSZ2-G239.27-26.01|055323.6|-334207|1.888806|12.16475|3.38579e-03|5.40405e-04|0.430000|RXCJ0553.4-3342|8.772141|0.439916|0.462931
1078|PSZ2-G239.29+24.75|090856.2|-094021|1.588395|36.24374|4.02504e-02|2.71941e-03|0.054200|RXCJ0909.1-0939|6.853962|0.124978|0.127759
1079|PSZ2-G239.43+47.95|102341.8|+040959|1.580121|8.38827|2.41729e-03|5.93839e-04|0.285000|RXCJ1023.6+0411|6.525140|0.439288|0.439588
1080|PSZ2-G239.66+06.80|080817.9|-200543|2.089335|6.90813|1.36737e-03|3.07516e-04|0.300000||6.269273|0.573358|0.581858
1081|PSZ2-G239.93-39.97|044645.2|-370330|2.428839|6.61578|1.39085e-03|4.49414e-04|0.580000||7.089078|0.605168|0.629565
1082|PSZ2-G239.97+03.74|075750.1|-215749|3.782714|6.54280|1.01494e-02|2.90632e-03|0.049000|RXCJ0757.9-2157|2.212115|0.182705|0.190225
1083|PSZ2-G240.03-19.81|062231.6|-322504|2.428823|5.17409|1.35027e-03|5.10119e-04|||||
1084|PSZ2-G240.30-50.34|035433.7|-374504|2.428912|7.28754|1.53360e-03|4.26281e-04|0.251000|BVH200755|5.159399|0.429938|0.445078
1085|PSZ2-G240.39+07.91|081356.4|-200616|3.666813|5.80371|2.49109e-03|7.41468e-04|0.331500||5.606316|0.593339|0.624113
1086|PSZ2-G240.61-60.40|030404.6|-365510|2.142323|5.93747|1.59242e-03|5.49080e-04|0.219200|RXCJ0304.1-3656|4.263439|0.411962|0.434830
1087|PSZ2-G240.71-74.03|015920.4|-333222|3.649359|5.25646|1.54160e-03|7.24668e-04|||||
1088|PSZ2-G240.80-46.51|041358.7|-380645|4.260404|5.48707|3.95392e-03|1.30095e-03|0.050100|RXCJ0413.9-3805|1.518585|0.158533|0.172448
1089|PSZ2-G241.11-28.68|054257.1|-355903|2.024811|9.01615|2.17130e-03|4.74789e-04|0.420000||7.361269|0.500951|0.487392
1090|PSZ2-G241.41-65.88|023703.1|-360748|2.292451|6.07334|8.76523e-04|1.74751e-04|||||
1091|PSZ2-G241.76-30.88|053255.6|-370223|1.276067|11.12833|2.75220e-03|5.02711e-04|0.270800|RXCJ0532.9-3701|7.004796|0.335442|0.345451
1093|PSZ2-G241.79+50.30|103456.1|+042257|2.428781|4.72944|1.58710e-03|8.43867e-04|0.152400|ACO1047|3.000643|0.428506|0.438493
1092|PSZ2-G241.79-24.01|060552.7|-351833|2.375064|14.47328|3.13456e-03|4.66028e-04|0.139200|RXCJ0605.8-3518|5.588379|0.198432|0.221080
1094|PSZ2-G241.91+07.79|081703.1|-212604|2.428301|4.59465|2.63758e-03|1.57951e-03|||||
1096|PSZ2-G241.98+14.87|084200.1|-173011|2.234683|13.86426|1.05071e-02|1.71622e-03|0.168700|RXCJ0841.9-1729|6.592571|0.309493|0.310595
1095|PSZ2-G241.98+19.56|085749.4|-144431|2.428705|4.51441|1.09282e-03|4.45129e-04|||||
1097|PSZ2-G242.09+10.41|082646.5|-200720|2.305203|5.60288|1.92665e-03|7.29474e-04|0.087600|RXCJ0826.7-2007|2.572248|0.291370|0.313504
1098|PSZ2-G242.41-37.40|050048.8|-384030|4.242404|6.58638|7.98678e-03|2.37009e-03|0.053600|RXCJ0500.7-3840|1.754438|0.168344|0.172773
1099|PSZ2-G242.74-11.66|070246.1|-314211|2.860353|4.66123|7.92853e-04|2.01210e-04|||||
1100|PSZ2-G243.00-65.94|023554.7|-364415|1.685012|9.18192|1.61012e-02|2.88656e-03|||||
1101|PSZ2-G243.02+42.87|101401.3|-005732|2.428664|6.26893|7.08602e-03|2.93403e-03|0.044500|RXCJ1013.6-0054|1.706586|0.186226|0.184844
1102|PSZ2-G243.15-73.84|015903.1|-341406|2.425032|10.32211|2.53070e-03|4.25088e-04|0.410000|RXCJ0159.0-3412|8.086372|0.483076|0.502588
1103|PSZ2-G243.34-50.92|035102.3|-393817|2.428878|6.04178|1.77968e-03|7.29068e-04|0.237000||4.112363|0.387436|0.432299
1104|PSZ2-G243.64+67.74|113250.9|+142820|2.428900|12.04624|9.69905e-03|1.89491e-03|0.083400|RXCJ1132.8+1428|3.918597|0.202585|0.204300
1105|PSZ2-G244.11-53.59|033659.9|-394948|5.109843|6.73029|5.31339e-03|1.82486e-03|0.103000|RXCJ0337.0-3949|2.768320|0.256402|0.320745
1106|PSZ2-G244.12+26.12|092408.4|-121810|3.562156|4.61356|9.04446e-04|2.61316e-04|||||
1107|PSZ2-G244.37-32.15|052848.3|-392839|2.428699|11.95765|2.87512e-03|5.54778e-04|0.283900|RXCJ0528.9-3927|7.406209|0.369144|0.389281
1108|PSZ2-G244.68+08.63|082639.3|-231408|2.428905|4.92711|2.52014e-03|1.19231e-03|0.251000||4.442538|0.540938|0.538324
1109|PSZ2-G244.71+32.50|094531.7|-083828|1.940945|10.13235|4.31180e-03|7.74872e-04|0.153500|RXCJ0945.4-0839|5.229554|0.320110|0.329336
1110|PSZ2-G244.74-28.59|054710.6|-390352|2.428494|5.95391|1.04970e-03|3.33883e-04|0.319000|MACSJ0547.0-3904|4.952251|0.510172|0.539587
1111|PSZ2-G244.77+59.80|110853.4|+090516|2.428564|4.86181|1.40609e-03|5.97460e-04|0.465920|RMJ110855.4+090601.6|5.841240|0.726217|0.753825
1112|PSZ2-G245.47-53.62|033614.6|-403725|2.167865|8.78639|3.67110e-03|1.00319e-03|0.172900|RXCJ0336.3-4037|4.420207|0.302361|0.349052
1113|PSZ2-G245.66-07.40|072648.4|-322505|5.829508|4.92609|1.60777e-03|6.41536e-04|||||
1114|PSZ2-G245.70-33.75|052132.2|-405003|2.428447|5.11733|3.02132e-03|1.53765e-03|0.075600|RXCJ0521.4-4049|1.942717|0.243982|0.256178
1115|PSZ2-G246.36-30.27|054009.0|-404736|5.420098|4.58786|3.36064e-03|1.60523e-03|0.035800|RXCJ0540.1-4050|1.126739|0.158577|0.172293
1116|PSZ2-G246.41+13.14|084649.6|-215902|2.428711|4.93577|3.12116e-03|1.80364e-03|0.436000||5.711579|0.692732|0.836941
1117|PSZ2-G246.45-07.68|072721.4|-331352|2.428334|5.48760|1.18560e-03|4.60091e-04|||||
1118|PSZ2-G246.49-35.31|051345.7|-414129|2.294813|4.63435|6.03845e-04|1.30082e-04|0.081000|APMCC583|1.453552|0.171639|0.189772
1119|PSZ2-G246.50-26.09|060142.2|-395906|2.428786|10.94088|1.29435e-02|2.25027e-03|0.046800|RXCJ0601.7-3959|2.383844|0.158062|0.162546
1120|PSZ2-G246.86-12.29|070809.8|-353739|1.668707|7.86160|1.31457e-02|2.72970e-03|||||
1121|PSZ2-G246.91+24.65|092604.8|-151115|4.059449|4.80306|8.61144e-04|2.28522e-04|||||
1122|PSZ2-G247.14+25.88|093030.8|-143252|3.760740|5.36977|2.53250e-03|1.10170e-03|||||
1123|PSZ2-G247.19-23.31|061632.2|-394958|3.305560|8.33042|2.73959e-03|7.70877e-04|0.152000|RXCJ0616.5-3948|4.078645|0.301964|0.317703
1124|PSZ2-G247.56-56.06|032220.2|-412059|3.097730|5.94363|3.23683e-03|1.24621e-03|0.064300|RXCJ0322.3-4121|1.801650|0.193486|0.200301
1125|PSZ2-G247.69-25.06|060823.1|-404528|1.686111|4.98759|6.60628e-04|1.43391e-04|0.343700||4.321514|0.538809|0.570123
1126|PSZ2-G247.97+33.52|095556.9|-100147|2.428530|4.72809|3.24890e-03|1.46839e-03|0.163400|RXCJ0956.4-1004|3.219992|0.450086|0.485608
1127|PSZ2-G247.99-26.37|060159.4|-412105|3.792980|4.50738|1.05718e-03|4.41644e-04|0.230000|SPT-CLJ0601-4122|3.434011|0.451305|0.483810
1128|PSZ2-G248.95-20.71|063205.4|-403631|2.427554|5.53129|9.04149e-04|2.79062e-04|||||
1129|PSZ2-G249.06+31.00|095053.2|-122419|2.588634|5.35620|1.38574e-03|4.83187e-04|||||
1130|PSZ2-G249.14+28.98|094457.9|-134921|2.623742|5.95531|2.20800e-03|6.63128e-04|||||
1131|PSZ2-G249.38+33.26|095824.4|-110408|2.428912|9.42253|3.89635e-03|9.41796e-04|0.166900|RXCJ0958.3-1103|5.406621|0.325463|0.366889
1132|PSZ2-G249.52+18.21|091156.3|-211116|2.428730|4.88633|2.61586e-03|1.26562e-03||ACO3415|||
1134|PSZ2-G249.80+04.56|082441.4|-294431|2.318357|5.43062|1.54872e-03|5.73205e-04|0.420000||6.516751|0.524411|0.566848
1133|PSZ2-G249.80-68.11|022100.6|-382841|2.428197|4.66045|1.15404e-03|5.00311e-04|0.228000|RXCJ0220.9-3829|3.754492|0.521484|0.565190
1135|PSZ2-G249.87-21.65|062846.9|-414243|2.428172|6.36683|2.55666e-03|8.32069e-04|0.175900|RXCJ0628.8-4143|3.842515|0.364576|0.424435
1136|PSZ2-G249.91-39.86|044947.3|-444123|2.211046|7.88920|3.69968e-03|9.66364e-04|0.150100|RXCJ0449.9-4440|3.607781|0.243815|0.276346
1137|PSZ2-G250.04+24.14|093215.6|-174017|2.197242|6.80014|1.73679e-03|4.87378e-04|0.400000||6.647714|0.515591|0.557367
1138|PSZ2-G250.17+73.53|115659.1|+163204|4.597817|5.15519|5.83156e-02|7.46867e-03|0.275148||3.351863|0.813961|0.760710
1139|PSZ2-G250.29-17.29|065120.0|-403751|3.801410|5.71184|1.25337e-03|3.69112e-04|0.270000|SPT-CLJ0651-4037|4.520432|0.481950|0.500714
1141|PSZ2-G250.43-09.02|073024.5|-372113|2.428672|6.44407|2.59592e-03|1.16433e-03|||||
1140|PSZ2-G250.43-41.42|044059.0|-450413|2.428854|4.99339|2.25451e-03|1.07421e-03|0.150000|ABELL3284|2.639722|0.334907|0.381286
1142|PSZ2-G250.47-33.97|052302.2|-444731|2.428530|4.60823|2.47100e-03|1.30262e-03|||||
1143|PSZ2-G250.59-25.03|061209.5|-431729|3.064696|4.97251|1.08279e-03|3.34477e-04|0.550000|SPT-CLJ0612-4317|5.092966|0.620617|0.675420
1144|PSZ2-G250.68+40.76|102308.7|-063620|5.975365|4.72318|1.62147e-03|6.80194e-04|0.254400|ABELL1001|4.088041|0.530973|0.565298
1145|PSZ2-G250.73+22.85|093000.8|-190000|2.428635|4.83717|1.58414e-03|7.52527e-04|||||
1146|PSZ2-G250.89-36.24|051023.5|-451945|2.428887|12.38804|4.83986e-03|8.40330e-04|0.200000|RXCJ0510.2-4519|5.737083|0.290080|0.299064
1147|PSZ2-G251.13-78.15|013618.5|-340011|3.771839|4.56596|8.78486e-04|2.59230e-04|0.304000||4.167236|0.547281|0.578720
1148|PSZ2-G251.21-16.74|065544.7|-411509|2.428796|4.71468|2.06168e-03|9.10888e-04|||||
1149|PSZ2-G251.55-42.78|043300.8|-455022|2.428290|4.78426|1.98561e-03|1.10842e-03|||||
1150|PSZ2-G252.23-50.62|034815.9|-451443|2.246693|5.65221|1.25645e-03|5.07479e-04|0.358200|SPT-CLJ0348-4515|4.557039|0.445157|0.461593
1151|PSZ2-G252.45+73.44|115834.6|+160018|2.873744|5.56832|2.77283e-02|4.09614e-03|||||
1152|PSZ2-G252.51+20.02|092546.6|-220755|2.052543|4.88803|7.70261e-04|1.57644e-04|||||
1154|PSZ2-G252.95+18.94|092331.0|-230939|2.428863|5.71463|1.17314e-03|3.54449e-04|||||
1153|PSZ2-G252.95-41.35|044055.8|-465729|1.997326|5.48901|1.08354e-03|4.52320e-04|0.350000|SPT-CLJ0440-4657|4.320621|0.430459|0.476613
1155|PSZ2-G252.99-56.09|031748.2|-441554|2.359885|10.48372|6.96689e-03|1.48539e-03|0.075200|RXCJ0317.9-4414|2.927327|0.172008|0.196732
1156|PSZ2-G253.04+36.83|101718.4|-104138|3.662606|7.47610|3.86734e-03|1.35277e-03|0.058600|RXCJ1017.3-1040|2.303061|0.193295|0.212324
1157|PSZ2-G253.13+57.49|111413.2|+042103|2.796160|6.58375|1.75209e-03|5.72791e-04|0.229300|ACO1208|4.837296|0.448637|0.454980
1158|PSZ2-G253.21+34.25|101024.7|-123838|3.773762|5.20008|1.35761e-03|4.81436e-04|0.306200|MS1008.1-1224|4.942294|0.566023|0.595130
1159|PSZ2-G253.43+30.57|100022.1|-152436|2.428366|4.93754|1.88076e-03|8.03631e-04|||||
1160|PSZ2-G253.44-10.93|072833.2|-405117|1.282550|7.07503|1.12987e-03|1.61442e-04|||||
1161|PSZ2-G253.48-33.72|052551.0|-471544|2.428906|9.35934|1.51586e-03|3.64536e-04|0.191300|RXCJ0525.8-4715|4.669704|0.312977|0.324478
1162|PSZ2-G253.95+39.12|102549.0|-093120|2.425480|4.65785|9.05627e-04|2.94015e-04|||||
1163|PSZ2-G254.08-58.45|030419.6|-440150|2.428894|6.38309|1.19002e-03|3.46065e-04|0.458410|SPT-CLJ0304-4401|6.222445|0.572122|0.586921
1164|PSZ2-G254.10+19.95|092955.8|-231623|2.427146|4.79738|7.37122e-04|1.49272e-04|||||
1165|PSZ2-G254.46-14.44|071344.6|-431449|1.330406|7.44677|1.11210e-03|2.07319e-04|0.550000||7.333130|0.459474|0.445649
1166|PSZ2-G254.51-27.32|060358.7|-471349|3.840330|7.37069|1.23116e-03|3.53184e-04|0.274400|SPT-CLJ0603-4714|4.884377|0.389514|0.424556
1167|PSZ2-G254.52+08.27|085130.4|-311552|3.769266|5.23650|1.09966e-03|3.23749e-04|||||
1168|PSZ2-G254.52+62.52|112957.2|+073505|7.988115|4.84758|1.10559e-02|2.63644e-03|||||
1169|PSZ2-G254.64-45.20|041733.9|-474756|2.844077|5.22600|1.23260e-03|5.21203e-04|0.581050|SPT-CLJ0417-4748|4.810139|0.571999|0.606646
1170|PSZ2-G254.66-34.45|052158.0|-481705|2.428796|4.64048|1.83095e-03|9.92421e-04|0.296000|SPT-CLJ0522-4818|3.721907|0.486617|0.575057
1171|PSZ2-G254.73-30.52|054525.3|-475728|4.775981|5.21417|4.30576e-03|1.69229e-03|0.125400|RXCJ0545.5-4756|2.277109|0.267093|0.274561
1172|PSZ2-G254.90+33.92|101339.4|-135051|2.428885|4.81828|2.14051e-03|9.89846e-04|0.151700|RXCJ1013.5-1350|3.183589|0.409126|0.434236
1173|PSZ2-G254.92+82.31|122651.4|+215127|3.822009|4.74900|1.61070e-03|7.90656e-04|0.437266|RMJ122651.1+214952.3|5.146897|0.632683|0.632974
1174|PSZ2-G254.96+55.88|111252.1|+022901|3.618194|5.98593|2.05365e-03|7.98120e-04|0.078000|RXCJ1113.3+0231|2.320351|0.246880|0.261240
1175|PSZ2-G255.07+54.84|111018.2|+013934|2.061428|5.39891|9.48742e-04|2.53796e-04|0.088740||2.156570|0.237746|0.275205
1176|PSZ2-G255.32-56.27|031427.4|-452551|2.428301|4.64747|2.62752e-03|1.24580e-03|0.071800|RXCJ0314.3-4525|1.741252|0.255331|0.280715
1177|PSZ2-G255.51+49.96|105816.7|-021126|2.428843|4.81896|1.95771e-03|1.04558e-03|0.340297|RMJ105820.4-021039.8|4.986330|0.627257|0.617345
1178|PSZ2-G255.52-35.66|051449.6|-490245|2.428872|5.84428|3.76292e-03|1.45913e-03|0.091200|RXCJ0514.6-4903|2.136073|0.233577|0.248816
1179|PSZ2-G255.60-46.18|041109.4|-481811|2.217579|9.09555|1.56386e-03|3.24440e-04|0.423513|SPT-CLJ0411-4819|6.324114|0.414605|0.430632
1180|PSZ2-G255.64-25.30|061656.8|-474726|1.851071|7.12433|1.56547e-03|3.55637e-04|0.116400|RXCJ0616.8-4748|2.884005|0.251919|0.262558
1181|PSZ2-G256.24+34.83|101932.8|-135542|2.428345|6.97663|3.02657e-03|9.11469e-04|0.152752|ACO976|4.091564|0.343937|0.390139
1182|PSZ2-G256.38+44.04|104432.8|-070336|2.428857|5.64979|2.11255e-03|8.99848e-04|0.134200|RXCJ1044.5-0704|3.184168|0.354294|0.367830
1183|PSZ2-G256.41+32.31|101301.1|-155330|5.267737|4.95299|1.56784e-03|5.96703e-04|||||
1184|PSZ2-G256.53-65.70|022551.0|-415517|1.832807|11.94251|4.66694e-03|7.80942e-04|0.219500|RXCJ0225.9-4154|6.082010|0.282542|0.329439
1185|PSZ2-G256.67+42.05|103958.2|-084246|2.428831|5.08247|4.85043e-03|2.14143e-03|0.065000|RXCJ1039.7-0841|1.802152|0.243103|0.291522
1186|PSZ2-G257.09+55.61|111547.8|+012946|2.427521|7.76743|1.70084e-03|4.73257e-04|0.349900|RXCJ1115.8+0129|6.863782|0.528804|0.536473
1187|PSZ2-G257.32-22.19|063718.2|-482902|2.021254|10.89251|3.59267e-03|6.52005e-04|0.202600|RXCJ0637.3-4828|5.306530|0.272638|0.271768
1188|PSZ2-G257.51+57.54|112127.1|+025032|2.428910|5.31298|3.42256e-03|1.47684e-03|0.046800|RXCJ1121.7+0249|1.516245|0.189916|0.193770
1189|PSZ2-G257.72+17.85|093346.9|-271202|2.427699|5.78756|2.17847e-03|8.19102e-04|0.297000|ACOS616|5.359890|0.594239|0.603659
1190|PSZ2-G258.33-38.54|045636.9|-511436|2.427879|4.99348|1.00106e-03|3.81404e-04|0.561539|SPT-CLJ0456-5116|5.223244|0.638612|0.666559
1191|PSZ2-G259.22-19.10|065829.7|-491243|2.425512|5.63359|1.32734e-03|5.98701e-04|0.157000|ACO3406|3.079501|0.348779|0.368367
1192|PSZ2-G259.30+84.41|123442.1|+230130|3.759646|5.44421|2.36369e-03|1.19158e-03|0.328669|RMJ123446.1+230101.0|4.891413|0.521350|0.543857
1193|PSZ2-G259.58-51.07|033813.7|-493506|5.016734|4.85114|2.34702e-03|1.09500e-03|0.530000|SPT-CLJ0337-4928|4.874622|0.565943|0.565874
1194|PSZ2-G259.98-18.44|070353.2|-493956|2.428620|6.28042|2.21717e-03|7.88976e-04|0.313000||4.972069|0.472631|0.505388
1195|PSZ2-G259.98-63.43|023218.8|-442140|1.314374|12.98369|3.10973e-03|4.44118e-04|0.283600|RXCJ0232.2-4420|7.541107|0.334554|0.323071
1196|PSZ2-G260.52-54.50|031727.1|-484953|5.893713|5.96244|4.51666e-03|1.51015e-03|0.164197|RXCJ0317.7-4848|2.971452|0.336688|0.382964
1197|PSZ2-G260.63-28.94|055934.3|-524930|1.907166|7.75235|7.49480e-04|1.61124e-04|0.600900|ACT-CLJ0559-5249|5.959494|0.395762|0.387647
1198|PSZ2-G260.76-31.27|054417.4|-531050|4.413692|4.60947|8.01469e-04|3.63280e-04|0.250000|SCSOJ054407-530924|3.102154|0.392862|0.424835
1199|PSZ2-G260.80+06.71|090511.8|-370130|2.311377|7.25886|4.17092e-03|1.02484e-03|||||
1200|PSZ2-G260.85-62.19|023705.3|-452120|2.584309|6.39723|2.36117e-03|7.29715e-04|0.190000|ACO3036|3.756779|0.355842|0.364218
1201|PSZ2-G261.09-66.14|021823.4|-431500|2.423072|4.52401|7.01473e-04|2.03058e-04|0.560000|SPT-CLJ0218-4315|5.098695|0.642162|0.706707
1202|PSZ2-G261.11+34.90|103223.7|-162639|2.285214|4.68003|7.41413e-04|1.61692e-04|||||
1203|PSZ2-G261.28-36.47|050922.4|-534145|2.203333|5.06873|1.08239e-03|4.64901e-04|0.460720|SPT-CLJ0509-5342|4.177817|0.502258|0.534304
1204|PSZ2-G261.67-10.97|074920.2|-480232|2.428494|5.88441|1.60279e-03|6.05544e-04|||||
1205|PSZ2-G261.88+62.85|114120.6|+054234|5.186185|5.15629|2.30388e-03|9.90460e-04|0.097400|WHLJ175.299+5.734|2.410853|0.296589|0.316974
1206|PSZ2-G262.01-32.98|053305.6|-541928|2.428742|4.62306|8.13785e-04|3.78727e-04|0.230000|SCSOJ053327-542016|3.024320|0.400684|0.446102
1207|PSZ2-G262.23+34.48|103421.9|-172039|2.685379|5.22177|9.29283e-04|3.00957e-04|0.210000||3.761109|0.447531|0.455881
1208|PSZ2-G262.27-35.38|051635.3|-543204|2.392300|22.87740|5.29581e-03|4.68162e-04|0.295200|RXCJ0516.6-5430|8.759690|0.239603|0.247101
1209|PSZ2-G262.36-25.15|062619.2|-534120|3.839605|13.75561|1.61020e-02|3.39671e-03|0.051400|RXCJ0626.3-5341|2.818299|0.143339|0.134077
1210|PSZ2-G262.73-40.92|043822.9|-541915|1.706037|12.70308|2.66734e-03|3.78131e-04|0.421000|ACT-CLJ0438-54194|7.461370|0.356333|0.359156
1211|PSZ2-G262.83+25.77|101301.8|-243013|3.923876|5.42441|2.57204e-03|1.05615e-03|0.180124|ABELL0955|3.731257|0.426894|0.478832
1212|PSZ2-G262.95+45.74|110335.2|-083511|3.963799|5.16428|2.64724e-03|9.61122e-04|0.154000|RXJ1103.5-0835|3.321900|0.365201|0.391841
1213|PSZ2-G263.03-56.19|030420.5|-492121|2.428872|4.65900|8.74549e-04|3.34541e-04|0.392000|ACT-CL-J0304-4921|4.703534|0.605344|0.656187
1214|PSZ2-G263.14-23.41|063853.9|-535853|2.428724|12.75950|4.67670e-03|8.83383e-04|0.226600|RXCJ0638.7-5358|6.825979|0.342652|0.308595
1215|PSZ2-G263.19-25.19|062708.6|-542548|2.373243|16.47452|4.70216e-02|5.57517e-03|0.050600|RXCJ0627.2-5428|3.212099|0.184480|0.192151
1216|PSZ2-G263.24-33.18|053148.9|-552132|3.570898|6.40279|9.24581e-04|3.06492e-04|0.300000||4.013870|0.372107|0.376118
1217|PSZ2-G263.65+27.87|102117.2|-231854|2.428503|5.18700|9.99737e-04|3.11650e-04|||||
1218|PSZ2-G263.68-22.55|064528.6|-541346|2.392800|21.67021|7.85426e-03|1.00061e-03|0.164400|RXCJ0645.4-5413|7.964058|0.232075|0.209599
1219|PSZ2-G263.96+40.64|105404.1|-131046|2.419216|4.58127|1.03880e-03|3.92099e-04|||||
1220|PSZ2-G264.40+19.49|100005.1|-301625|2.773703|8.20430|3.13874e-03|1.06446e-03|0.240000|PLCKESZG264.41+19.|5.754921|0.444687|0.405998
1221|PSZ2-G264.52-17.77|071752.0|-532707|2.268445|5.82595|7.79263e-04|1.43462e-04|||||
1222|PSZ2-G264.60-51.07|033038.9|-523009|2.324811|10.82445|9.25097e-03|1.89499e-03|0.440000|RXCJ0330.8-5228|6.929423|0.384181|0.405910
1223|PSZ2-G264.83+35.84|104456.2|-173004|2.428854|5.75353|1.46150e-03|4.48987e-04|||||
1224|PSZ2-G264.92+44.70|110549.4|-101405|2.540673|5.25604|1.51700e-03|6.14068e-04|0.466000|MACSJ1105.7-1014|6.084023|0.593684|0.671189
1225|PSZ2-G265.02-48.96|034246.9|-533639|1.201091|19.84387|1.92687e-02|2.17697e-03|0.059000|RXCJ0342.8-5338|4.224610|0.147206|0.133295
1226|PSZ2-G265.10-59.50|024338.8|-483336|2.547468|6.67815|2.57833e-03|7.35814e-04|0.500100|SPT-CLJ0243-4833|6.140066|0.542103|0.612295
1227|PSZ2-G265.21-24.83|063217.1|-560851|3.840430|7.29305|2.87379e-03|1.26347e-03|0.054000|RXCJ0631.3-5610|1.836738|0.171807|0.171624
1228|PSZ2-G265.35+08.06|092558.6|-392234|2.427699|5.12015|7.75514e-03|4.72392e-03|||||
1229|PSZ2-G265.49-30.50|055139.0|-571020|3.111102|5.16603|1.13438e-03|5.10484e-04|0.423000|SPT-CLJ0551-5709|4.118898|0.403117|0.403832
1230|PSZ2-G265.60-46.87|035502.8|-544448|2.511606|5.16639|1.03666e-03|3.88170e-04|||||
1231|PSZ2-G265.86-19.93|070700.9|-552339|2.428869|5.77096|1.08283e-03|4.16137e-04|0.296000|ACT-CL-J0707-5522|4.641226|0.490210|0.516946
1232|PSZ2-G266.04-21.25|065831.7|-555742|2.428589|28.38260|6.52762e-03|5.34794e-04|0.296500|RXCJ0658.5-5556|13.100348|0.287495|0.293179
1233|PSZ2-G266.50-25.31|063037.4|-572308|2.428110|5.01812|6.78268e-04|2.40735e-04|||||
1234|PSZ2-G266.54-27.31|061556.3|-574551|2.428742|7.76146|1.10572e-03|3.01449e-04|0.972000|SPT-CLJ0615-5746|6.773721|0.486999|0.535064
1235|PSZ2-G266.83+25.08|102353.2|-271508|1.300119|11.65561|4.19170e-03|7.30498e-04|0.254200|RXCJ1023.8-2715|7.367692|0.363718|0.368628
1236|PSZ2-G266.84-14.42|074447.3|-540639|3.475128|5.20334|3.16156e-03|1.38651e-03|0.074000|RXCJ0745.1-5404|2.125561|0.220186|0.222647
1237|PSZ2-G267.30-46.19|035631.2|-560445|2.428366|5.06818|2.52674e-03|1.17325e-03|||||
1238|PSZ2-G267.55+09.14|093803.8|-400517|2.428692|5.43664|1.21041e-03|3.77912e-04|||||
1239|PSZ2-G268.07+09.39|094057.6|-401445|2.428835|4.72959|3.53484e-03|2.19748e-03|||||
1240|PSZ2-G268.30+28.89|103823.7|-245303|3.910316|5.41146|3.79465e-03|1.35376e-03|0.123000|RXCJ1038.4-2454|2.832914|0.329354|0.336738
1241|PSZ2-G268.34-43.64|041208.9|-573945|2.428620|4.59516|2.31783e-03|1.43204e-03|0.340000|SPT-CLJ0412-5743|4.395870|0.595402|0.551270
1242|PSZ2-G268.51-28.14|061117.8|-593555|3.361178|4.63619|8.75121e-04|4.56299e-04|0.460000|SPT-CLJ0611-5938|4.058944|0.456525|0.551043
1243|PSZ2-G269.02+22.27|102349.6|-304221|3.778972|5.01869|1.89549e-03|8.65376e-04|0.357500||5.083533|0.627546|0.674998
1244|PSZ2-G269.02+46.30|111910.5|-102355|2.834970|4.66698|8.24519e-04|2.18433e-04|||||
1245|PSZ2-G269.03+44.22|111453.9|-121212|3.709673|6.44437|3.69938e-03|1.15282e-03|0.191200|ACO1211|4.211417|0.435718|0.464419
1246|PSZ2-G269.31-49.87|032842.2|-554313|2.428699|10.46915|4.77147e-03|1.15742e-03|0.085300|RXCJ0328.6-5542|3.262202|0.198426|0.203141
1247|PSZ2-G269.36-47.20|034543.5|-565813|6.077277|5.48195|9.81828e-03|2.28791e-03|0.057000|RXCJ0346.1-5702|1.534310|0.243767|0.303065
1248|PSZ2-G269.57+15.70|100710.2|-361902|5.616481|5.05612|1.04139e-03|3.48569e-04|||||
1249|PSZ2-G269.82-64.35|021253.6|-471201|5.131773|5.18555|3.39569e-03|1.20741e-03|0.115000|RXCJ0212.8-4707|2.276113|0.310668|0.333270
1250|PSZ2-G270.07-20.02|071607.0|-590930|2.428890|5.42398|8.50580e-04|2.63715e-04|||||
1251|PSZ2-G270.37+69.42|120713.8|+092349|2.428679|4.77902|1.92711e-03|8.33609e-04|0.291776|RMJ120709.6+092344.2|4.545863|0.562847|0.637813
1252|PSZ2-G270.45-14.50|075536.1|-571500|5.606180|4.85093|1.96419e-03|6.91843e-04|||||
1253|PSZ2-G270.63-35.67|050955.4|-611715|1.387920|7.93404|1.07858e-03|2.65550e-04|0.313000|SPT-CLJ0509-6118|5.343153|0.339046|0.335219
1254|PSZ2-G270.78+36.83|110411.4|-191527|2.278360|4.98782|1.80288e-03|1.00215e-03|||||
1255|PSZ2-G270.88+37.23|110519.5|-185655|5.204483|5.48861|4.03092e-03|2.29061e-03|||||
1256|PSZ2-G270.93-58.78|023547.2|-512144|1.480330|8.95593|2.05674e-03|4.67438e-04|0.278000|ACT-CL-J0235-5121|5.950873|0.362664|0.369952
1257|PSZ2-G270.95-31.78|054219.9|-615221|4.936600|5.73271|3.05180e-03|1.38192e-03|0.140000||2.347187|0.275779|0.288874
1258|PSZ2-G271.04-12.16|081237.5|-563557|2.428530|5.27638|1.57810e-03|6.62717e-04|||||
1259|PSZ2-G271.15+21.10|102821.5|-324744|2.540241|4.99570|1.07617e-03|3.87035e-04|||||
1260|PSZ2-G271.18-30.95|054923.1|-620422|1.160063|14.08465|1.85991e-03|2.98235e-04|0.370000|SPT-CLJ0549-6205|7.373215|0.305010|0.316122
1261|PSZ2-G271.28-36.11|050534.1|-614428|2.538431|5.59393|1.91039e-03|7.45158e-04|0.250000|SPT-CLJ0505-6145|3.807303|0.344707|0.379613
1262|PSZ2-G271.53+36.41|110529.4|-195508|4.591031|5.19262|3.32312e-03|1.26640e-03|||||
1263|PSZ2-G271.53-56.57|024528.5|-530232|1.237507|10.41800|1.86498e-03|3.28406e-04|0.300000|ACOS295|6.775245|0.367776|0.356769
1264|PSZ2-G271.55+26.00|104214.6|-285249|2.428899|5.01512|1.12277e-03|3.91632e-04|||||
1265|PSZ2-G271.60-12.50|081234.3|-571430|1.955357|10.68943|1.09961e-02|2.30927e-03|0.062000|RXCJ0812.5-5714|3.506744|0.179781|0.182941
1266|PSZ2-G272.08-29.06|060556.9|-624750|2.235155|7.13737|2.16017e-03|6.20107e-04|0.097737|ACOS567|2.221938|0.170459|0.183585
1267|PSZ2-G272.08-40.16|043114.2|-612425|1.668307|39.99466|4.26569e-02|2.98409e-03|0.058900|RXCJ0431.4-6126|6.636994|0.113849|0.115667
1268|PSZ2-G272.11-11.50|082045.1|-570804|3.732770|9.75352|2.08651e-02|4.68133e-03|0.061000|RXCJ0820.9-5704|2.481668|0.129014|0.155048
1269|PSZ2-G272.16+33.47|110113.6|-224344|3.812918|7.24736|4.11330e-03|1.07828e-03|0.141600|RXCJ1101.2-2243|3.825506|0.337788|0.382451
1270|PSZ2-G272.65+32.50|110041.1|-234638|4.959366|4.64608|1.47372e-03|5.62192e-04|||||
1271|PSZ2-G272.85+48.79|113312.9|-092734|4.901510|5.34703|1.30698e-03|4.41818e-04|0.420000||5.754681|0.611512|0.657130
1272|PSZ2-G272.88+19.14|102941.1|-351933|3.757550|8.05733|9.47600e-03|2.91843e-03|0.011054|ACOS636|0.826242|0.065717|0.073890
1273|PSZ2-G273.54-30.28|055523.4|-640619|2.427587|8.43175|1.25549e-03|3.33634e-04|0.345370|SPT-CLJ0555-6406|5.635880|0.391871|0.395328
1274|PSZ2-G273.59+63.27|120026.2|+032054|1.433629|12.56745|6.61294e-03|1.03729e-03|0.133900|RXCJ1200.4+0320|5.538075|0.259453|0.256292
1275|PSZ2-G273.69-68.38|015039.6|-451413|7.074668|5.18995|5.17552e-03|1.68848e-03|0.320000|SPT-CLJ0150-4511|3.609938|0.502600|0.582568
1276|PSZ2-G274.73-16.79|075427.1|-615736|2.587422|5.64857|1.85238e-03|6.70652e-04|||||
1277|PSZ2-G274.73-32.20|053712.9|-650330|3.228167|4.97242|1.25401e-03|5.29347e-04|0.200000|SPT-CLJ0537-6504|3.361467|0.338682|0.354002
1278|PSZ2-G275.24-40.42|042209.5|-633516|1.655679|4.85358|7.34430e-04|2.46379e-04|||||
1279|PSZ2-G275.45-28.87|060906.5|-654353|3.435567|5.81357|6.89220e-03|2.49168e-03||QW0608-657|||
1280|PSZ2-G275.64-49.09|031701.6|-593626|2.428355|4.69901|3.83797e-03|1.93449e-03|0.469000|SPT-CLJ0317-5935|4.432160|0.466667|0.511331
1281|PSZ2-G275.73-06.12|090803.6|-564142|2.465938|5.75290|1.90398e-03|6.18855e-04|||||
1282|PSZ2-G276.09-41.53|041039.3|-634428|4.108352|6.28379|4.13860e-03|1.15907e-03|0.140000|SPT-CLJ0411-6340|2.878028|0.267431|0.269886
1283|PSZ2-G276.14-07.68|090123.5|-580150|2.428233|5.65201|2.39889e-03|1.05242e-03|||||
1284|PSZ2-G276.46-21.52|072040.6|-651738|2.427908|6.91600|1.77174e-03|5.24945e-04|||||
1285|PSZ2-G276.75-59.82|021719.1|-524306|2.428912|5.44363|2.05668e-03|9.08279e-04|0.343200|RXCJ0217.2-5244|4.482963|0.482562|0.547038
1286|PSZ2-G277.38+47.07|114128.2|-121756|2.427850|4.94882|2.05423e-03|7.86938e-04|0.119500|RXCJ1141.4-1216|2.807710|0.368487|0.398008
1287|PSZ2-G277.76-51.74|025416.4|-585739|2.428839|15.06104|3.28109e-03|4.40988e-04|0.438000|SPT-CLJ0254-5857|9.692608|0.368847|0.383241
1288|PSZ2-G277.93+12.34|103216.2|-433958|5.301757|5.09167|1.86758e-03|8.98020e-04|||||
1289|PSZ2-G278.32-18.77|075140.1|-655414|3.285081|5.11450|8.54249e-04|2.98160e-04|||||
1290|PSZ2-G278.33-41.53|040343.7|-651431|3.563867|7.34364|2.53929e-03|8.81595e-04|0.120000|ACO3216|3.360079|0.307464|0.295135
1291|PSZ2-G278.56+10.74|103030.8|-452101|2.428628|4.78613|1.03209e-03|3.88974e-04|||||
1292|PSZ2-G278.58+39.16|113156.5|-195452|2.427922|12.15560|3.73370e-03|5.99490e-04|0.307500|RXCJ1131.9-1955|8.971329|0.458754|0.453792
1293|PSZ2-G278.74-45.26|033250.0|-633249|1.990856|6.03076|6.89880e-04|1.18793e-04|||||
1294|PSZ2-G278.79+08.54|102453.6|-472015|2.428908|7.07014|1.45264e-03|3.72352e-04|||||
1295|PSZ2-G278.87+16.70|104810.4|-402009|2.428466|5.37325|1.32600e-03|4.57837e-04|||||
1296|PSZ2-G278.91-15.76|081953.0|-645928|2.428866|4.90440|1.63617e-03|7.44647e-04|||||
1297|PSZ2-G278.92+31.06|111857.0|-272728|2.968922|5.17825|1.07228e-03|3.24291e-04|||||
1298|PSZ2-G278.94-17.62|080422.0|-655548|2.428699|5.12814|1.82660e-03|1.22485e-03|||||
1299|PSZ2-G279.02+81.24|123628.3|+190441|2.428209|4.86395|2.76162e-03|1.15895e-03|0.180000|NSCSJ123631+190301|3.384779|0.469569|0.547852
1300|PSZ2-G279.51-44.85|033259.3|-641353|5.082538|5.08776|1.05483e-03|4.40042e-04|0.078558|ACOS362|1.698003|0.212707|0.224984
1301|PSZ2-G279.79+39.09|113531.1|-202025|2.015887|7.28580|2.75322e-03|7.64882e-04|0.290000||6.118639|0.437946|0.481040
1302|PSZ2-G280.17+47.83|114947.3|-121748|1.439743|12.71850|6.72529e-03|1.14066e-03|0.155700|RXCJ1149.7-1219|6.055300|0.299841|0.317026
1303|PSZ2-G280.21+14.57|104852.3|-424949|5.896831|5.11199|4.33979e-03|1.55707e-03|0.057987|ABELLS0648|1.779906|0.238685|0.243604
1304|PSZ2-G280.23-53.84|023443.7|-582930|5.367367|5.88068|1.00332e-03|3.56280e-04|0.415000|SPT-CLJ0234-5831|4.792248|0.527781|0.568232
1305|PSZ2-G280.39-10.48|090636.2|-630209|2.428912|4.99876|1.38463e-03|6.06224e-04|||||
1306|PSZ2-G280.76-52.30|024051.4|-595120|2.428185|4.52323|4.97351e-03|2.94485e-03|0.590000|SPT-CLJ0240-5952|4.876684|0.599783|0.652144
1307|PSZ2-G280.78-52.22|024113.5|-595539|6.333022|4.82310|5.59158e-03|1.51116e-03|||||
1308|PSZ2-G281.09-42.51|034511.8|-663005|2.428456|5.01703|1.16404e-03|5.09403e-04|0.380000||4.476924|0.546226|0.580996
1309|PSZ2-G281.26-46.90|031123.7|-635424|2.428791|6.00791|1.08992e-03|3.51629e-04|0.284000|SPT-CLJ0311-6354|4.355146|0.437171|0.459278
1310|PSZ2-G281.48-08.34|092635.1|-622047|2.428301|6.51783|1.06907e-03|3.15316e-04|||||
1311|PSZ2-G282.11+38.61|114200.0|-212616|4.185980|5.05420|1.70816e-03|7.12252e-04|||||
1312|PSZ2-G282.12+54.04|120255.1|-065130|2.427951|9.67954|4.28565e-03|9.68468e-04|0.126800|RXCJ1202.9-0650|4.654243|0.305992|0.300672
1313|PSZ2-G282.14+38.29|114137.2|-214444|3.494537|4.90220|2.19044e-03|1.15212e-03|0.327000||4.843995|0.582984|0.705693
1314|PSZ2-G282.28+49.94|115800.8|-104632|1.630789|6.59224|1.14012e-03|2.39077e-04|0.660000||7.802004|0.646548|0.654074
1315|PSZ2-G282.32-40.15|040053.5|-683305|2.425651|4.56336|9.95127e-04|5.15475e-04|||||
1316|PSZ2-G282.67+20.83|111411.9|-381101|2.428850|9.07332|3.23974e-03|8.06993e-04|0.130600|RXCJ1114.1-3811|4.447756|0.292212|0.299433
1317|PSZ2-G282.96+14.23|110111.8|-441913|3.039505|4.61148|1.28413e-03|6.20971e-04|||||
1318|PSZ2-G283.16-22.91|072658.6|-713724|2.428895|8.64684|2.09883e-03|4.94244e-04|0.450000|PLCKESZG283.16-22.|6.751481|0.454571|0.486207
1319|PSZ2-G283.26+77.37|123357.2|+151032|2.428818|5.99637|1.64164e-03|6.25016e-04|0.281640||5.282574|0.549014|0.571839
1320|PSZ2-G283.91+73.87|123013.2|+114747|2.428209|8.39307|1.96147e-02|7.08504e-03|0.085200|RXCJ1229.9+1147|2.988091|0.231506|0.185683
1321|PSZ2-G284.30-26.75|063930.3|-732409|1.713642|4.73162|5.46871e-04|1.60827e-04|||||
1322|PSZ2-G284.41+52.45|120614.9|-084719|2.427470|13.60221|3.94709e-03|6.17829e-04|0.441400|RXCJ1206.2-0848|11.176133|0.476213|0.477193
1323|PSZ2-G284.59+70.84|122727.2|+084957|5.132634|4.77845|4.75175e-03|3.05468e-03|0.089600|RXCJ1227.4+0849|2.200535|0.284276|0.295737
1324|PSZ2-G284.97-23.69|072321.5|-732622|2.337452|15.65867|3.80471e-03|5.52160e-04|0.390000||8.392523|0.333284|0.340450
1325|PSZ2-G285.18+16.11|111617.8|-432710|2.428866|5.84028|4.47384e-03|1.74897e-03|||||
1326|PSZ2-G285.28-47.35|025009.1|-652958|3.116687|5.09994|1.08146e-03|4.67301e-04|||||
1327|PSZ2-G285.52-62.23|014503.0|-530226|2.428711|9.44991|5.24684e-03|1.11459e-03|0.116800|RXCJ0145.0-5300|3.635552|0.242619|0.259931
1329|PSZ2-G285.63+72.75|123051.5|+103433|2.312610|10.88553|3.72100e-03|7.95734e-04|0.165000|RXCJ1230.7+1033|5.607035|0.325598|0.333519
1328|PSZ2-G285.63-17.23|084410.6|-711208|2.428906|9.79633|1.66723e-03|3.61197e-04|0.350000||6.641870|0.400039|0.406024
1330|PSZ2-G285.80-26.46|064541.6|-744223|1.555155|6.64420|1.59932e-03|7.92254e-04||ACO3405|||
1331|PSZ2-G285.85-46.36|025338.7|-663022|2.428875|4.75986|2.42832e-03|1.39570e-03|||||
1332|PSZ2-G285.87-74.93|011447.0|-412448|2.428597|6.67447|1.91176e-03|5.47293e-04|0.213000|SPT-CLJ0114-4123|4.495955|0.420387|0.433085
1333|PSZ2-G286.07-42.75|031902.1|-691320|4.857006|4.92986|3.79958e-03|1.87322e-03|||||
1334|PSZ2-G286.28-38.36|035913.1|-720550|2.427761|8.73423|2.76137e-03|7.83660e-04|0.307000||5.940131|0.386940|0.402328
1335|PSZ2-G286.32-30.62|054131.0|-750345|2.300015|4.97583|1.45349e-03|5.88125e-04|||||
1336|PSZ2-G286.39+64.06|122248.8|+020657|4.866840|4.85210|2.50786e-03|1.02979e-03|0.228986|RMJ122241.3+020558.9|4.098035|0.485076|0.504672
1337|PSZ2-G286.62-31.24|053121.7|-751135|1.530452|11.89962|3.00543e-03|5.37914e-04|0.210000||5.683848|0.243097|0.254702
1338|PSZ2-G286.66-23.93|072608.0|-745912|3.697152|5.46404|1.34305e-03|5.04948e-04|||||
1339|PSZ2-G286.68+23.18|113559.9|-371732|2.657564|5.33946|1.45772e-03|5.66671e-04|0.300000||5.043166|0.497760|0.523916
1340|PSZ2-G286.75-37.35|040746.2|-725742|2.428366|8.21417|2.22049e-03|6.28202e-04|0.470000||6.785440|0.489820|0.525954
1341|PSZ2-G286.98+32.90|115049.5|-280508|2.428612|22.65637|8.33104e-03|7.74848e-04|0.390000||14.692611|0.391745|0.416931
1342|PSZ2-G287.00-35.24|043224.4|-741007|2.428875|5.66762|1.36347e-03|5.71940e-04|0.430000||5.226339|0.521019|0.579646
1343|PSZ2-G287.05-23.21|073821.1|-750724|3.661884|5.17341|1.59947e-03|7.10957e-04|0.111000|RXCJ0738.1-7506|2.166549|0.254779|0.268906
1344|PSZ2-G287.22+18.13|113004.2|-421436|3.152441|8.23349|2.76141e-03|6.86813e-04|0.155000|RXCJ1130.0-4213|4.442432|0.325747|0.354996
1345|PSZ2-G287.25+34.96|115417.6|-260950|2.427894|5.44786|4.07070e-03|1.75439e-03|0.349000||5.421593|0.555930|0.633537
1346|PSZ2-G287.46+81.12|124129.1|+183308|2.428780|7.43163|3.15665e-03|8.82120e-04|0.073000|RXCJ1241.3+1834|2.628514|0.223079|0.241795
1347|PSZ2-G287.54+58.63|121937.7|-031703|5.228045|4.75093|2.46288e-03|1.04999e-03|0.305033|RMJ121937.2-031834.2|4.226160|0.619404|0.641202
1348|PSZ2-G287.55-14.25|092645.3|-704353|3.487267|5.10112|7.15874e-04|2.11464e-04|||||
1349|PSZ2-G287.56-28.32|061709.5|-762105|1.642290|7.20884|1.74923e-03|4.66600e-04|0.363000||4.795627|0.427674|0.455600
1350|PSZ2-G287.72+26.46|114516.9|-342634|2.428267|7.21489|6.13060e-03|2.02021e-03|0.069700|RXCJ1145.3-3425|2.578626|0.226006|0.232498
1351|PSZ2-G287.96-32.99|045923.8|-754806|1.217830|11.74542|2.64793e-03|4.20312e-04|0.250000||6.183183|0.255930|0.252687
1352|PSZ2-G288.06-46.73|023912.4|-670944|6.943960|4.56500|1.07994e-03|5.56115e-04|||||
1353|PSZ2-G288.08-14.81|092617.9|-712907|2.209287|7.77626|1.23732e-03|3.20781e-04|0.290000||5.197617|0.394546|0.416431
1354|PSZ2-G288.15-39.04|034026.5|-725133|2.428564|6.32265|1.70798e-03|7.86317e-04|0.480000||5.874903|0.541255|0.594810
1355|PSZ2-G288.27+39.97|120318.1|-213129|1.363068|13.31787|6.14664e-03|8.98847e-04|0.199200|RXCJ1203.2-2131|7.162284|0.280444|0.325460
1356|PSZ2-G288.63-37.66|035214.6|-740031|1.492336|21.26239|9.84006e-03|9.52347e-04|0.127000|MS0353.3-7411|6.440878|0.191418|0.198975
1357|PSZ2-G288.87-32.97|045502.8|-763059|5.042358|4.91481|2.37478e-03|9.62766e-04|||||
1358|PSZ2-G289.13+72.19|123427.8|+094654|2.024576|8.79077|3.99067e-03|9.38655e-04|0.229000|RXCJ1234.2+0947|5.876935|0.389943|0.396149
1359|PSZ2-G289.16+55.27|122002.8|-064525|2.428736|4.58134|3.42434e-03|2.00918e-03|0.410000||5.373662|0.657836|0.722244
1360|PSZ2-G289.30-28.95|060416.5|-775041|2.401357|5.19027|1.42873e-03|5.77241e-04|||||
1361|PSZ2-G289.50+32.71|115954.5|-284817|2.428912|4.97183|4.97244e-03|2.65263e-03|||||
1362|PSZ2-G289.50-47.49|022626.4|-670455|2.428173|5.30401|2.79729e-03|1.25708e-03|||||
1363|PSZ2-G290.19+30.16|115948.7|-312536|3.587857|6.42656|5.55679e-03|1.60953e-03|0.068500|RXCJ1200.0-3124|2.252392|0.223447|0.214476
1364|PSZ2-G290.38+37.57|120754.9|-241409|2.245826|4.65398|8.38575e-04|1.98899e-04|||||
1365|PSZ2-G290.83-45.84|022724.4|-685756|3.730222|4.88279|8.70797e-04|2.94590e-04|||||
1366|PSZ2-G291.34+14.70|114538.1|-464055|5.346317|4.55553|1.69662e-03|7.02815e-04|||||
1367|PSZ2-G291.34-55.31|014515.9|-603517|2.306122|6.86223|1.79484e-03|4.51386e-04|0.180500|RXCJ0145.2-6033|3.686927|0.290013|0.315151
1368|PSZ2-G292.04+22.91|115946.6|-385139|2.428890|5.59450|1.72509e-03|5.80483e-04|||||
1369|PSZ2-G292.22-43.33|023255.5|-713710|2.427651|5.12637|1.05101e-03|4.12179e-04|||||
1370|PSZ2-G292.40-57.11|013557.8|-590535|2.428628|4.92588|2.44174e-03|1.15594e-03|0.490000|SPT-CLJ0135-5904|4.787014|0.539972|0.601166
1371|PSZ2-G292.56+21.97|120112.0|-395301|2.280110|11.69977|5.54023e-03|9.38290e-04|0.300000||7.926002|0.439428|0.461854
1372|PSZ2-G292.69-18.32|093501.7|-770612|2.428907|4.96346|9.32386e-04|3.56515e-04|||||
1373|PSZ2-G292.74+33.49|121245.1|-283644|3.587335|5.12740|1.81845e-03|6.78643e-04|0.081570|ABELL3506|2.066264|0.258973|0.276359
1374|PSZ2-G292.77-23.80|080211.8|-801452|1.817382|5.84627|7.15203e-04|1.21628e-04|||||
1375|PSZ2-G292.84-16.57|095704.0|-755430|2.428699|7.97342|1.60089e-03|5.11679e-04|||||
1376|PSZ2-G293.01-65.78|011708.9|-505056|2.428759|7.22222|2.32310e-03|6.40981e-04||ACO2893|||
1377|PSZ2-G293.09+43.20|122109.5|-190526|2.288112|5.07061|8.28344e-04|1.62566e-04|||||
1378|PSZ2-G293.12-70.85|010952.3|-455527|2.428765|6.98052|6.24011e-03|2.13849e-03|0.023800|RXCJ0110.0-4555|1.143805|0.110559|0.115398
1379|PSZ2-G293.17-14.35|102151.9|-741856|2.078465|4.86264|7.19595e-04|1.49626e-04|||||
1380|PSZ2-G293.35+07.33|114541.4|-541836|3.299509|5.32772|3.33085e-03|1.05640e-03|0.155000|RXCJ1145.6-5420|3.884921|0.352238|0.365791
1381|PSZ2-G293.35-10.50|105010.8|-710523|5.860559|4.77974|2.51936e-03|1.11634e-03|||||
1382|PSZ2-G293.63+08.25|114906.9|-532920|4.852151|5.79794|2.99482e-03|1.05666e-03|||||
1383|PSZ2-G293.80-40.77|023743.2|-742451|2.428875|4.54827|1.05460e-03|5.45901e-04|||||
1384|PSZ2-G293.92-17.26|100323.9|-770554|2.428658|5.07806|2.14888e-03|1.05779e-03|||||
1385|PSZ2-G294.28-19.03|094614.6|-783932|2.428678|7.25244|1.57526e-03|5.18749e-04|||||
1386|PSZ2-G294.31-14.18|103712.9|-744538|2.965242|5.10200|5.35025e-03|1.06536e-03|||||
1387|PSZ2-G294.36-29.53|053231.6|-820505|1.475597|6.28114|9.51364e-04|3.15156e-04|0.620000||5.843174|0.545455|0.558056
1388|PSZ2-G294.37-14.33|103649.1|-745503|1.559323|8.87115|4.61209e-03|9.38213e-04|||||
1389|PSZ2-G294.45-13.94|104046.3|-743730|5.887983|4.77347|2.16833e-03|1.14248e-03|||||
1390|PSZ2-G294.64+30.15|121735.5|-321004|2.584215|5.13815|1.01285e-03|2.99798e-04|||||
1391|PSZ2-G294.68-37.01|030357.8|-775412|7.223045|14.36911|4.40149e-03|7.61119e-04|0.274200|RXCJ0303.7-7752|6.993430|0.294403|0.316828
1392|PSZ2-G294.89-37.19|025922.2|-775146|2.719604|5.35206|7.09432e-03|1.31213e-03|0.470000||4.826870|0.650032|0.478047
1393|PSZ2-G295.00-37.76|025154.2|-772659|3.695158|4.59584|5.19985e-04|1.19442e-04|||||
1394|PSZ2-G295.19-56.99|012449.4|-593757|2.428111|5.99310|3.17309e-03|2.54106e-03|0.217000|SPT-CLJ0124-5937|3.850401|0.338881|0.370649
1395|PSZ2-G295.25-21.55|091902.5|-810325|2.427436|7.64841|2.24915e-03|7.42235e-04|0.610000||8.077119|0.623891|0.618227
1396|PSZ2-G295.27+32.25|122128.8|-301006|6.640331|4.78508|1.49819e-03|6.34767e-04|||||
1397|PSZ2-G295.34+23.34|121533.8|-385935|2.226462|9.76087|7.99336e-03|1.51695e-03|0.119000|RXCJ1215.4-3900|4.230577|0.284846|0.281461
1398|PSZ2-G295.36+24.29|121620.9|-380334|2.428628|4.64184|9.04279e-04|3.06996e-04|||||
1399|PSZ2-G295.61-17.50|102500.1|-781435|1.460245|5.84868|1.83946e-03|6.21290e-04|||||
1400|PSZ2-G295.63-51.96|013326.1|-643404|2.427850|8.73352|1.30538e-03|2.66568e-04|0.333000|SPT-CLJ0133-6434|6.087434|0.429557|0.419542
1401|PSZ2-G295.92-39.39|022609.1|-762510|2.765686|5.29261|5.77776e-04|1.08184e-04|||||
1402|PSZ2-G296.27-52.05|012938.9|-643445|2.428484|6.82109|1.36646e-03|3.88382e-04|0.326400|RXCJ0129.4-6432|5.311265|0.456816|0.477752
1403|PSZ2-G296.42-32.49|035102.5|-821258|5.206198|9.50203|5.02938e-03|1.23998e-03|0.061300|RXCJ0351.1-8212|2.461210|0.170254|0.166194
1404|PSZ2-G296.59-10.50|112736.4|-722014|2.428437|4.81530|1.77019e-03|7.86581e-04|||||
1405|PSZ2-G296.88-17.07|105011.8|-782954|2.428857|5.22031|1.27024e-02|7.92733e-03|||||
1406|PSZ2-G296.91-07.00|114337.9|-690503|1.860640|7.10162|4.14805e-03|1.23614e-03|0.310000||7.500602|0.539255|0.537288
1407|PSZ2-G297.16-44.90|014339.2|-713757|2.091233|5.46878|6.94150e-04|1.54714e-04|||||
1408|PSZ2-G297.31-34.68|025557.9|-810221|5.033185|5.18834|2.67297e-03|7.83773e-04|||||
1409|PSZ2-G297.64-11.94|113458.3|-740143|2.364176|6.46493|3.45041e-03|1.20593e-03|||||
1410|PSZ2-G297.84+26.03|122839.8|-363653|3.021192|6.23564|3.52964e-03|1.00913e-03|||||
1411|PSZ2-G297.91+31.43|123124.8|-311432|5.675094|4.96302|2.33234e-03|1.36513e-03|||||
1412|PSZ2-G297.97-67.74|010256.7|-491618|2.428860|13.08221|1.91422e-03|2.65956e-04|0.870000|ACT-CLJ0102-49151|10.753590|0.478165|0.472099
1413|PSZ2-G298.56+13.53|122527.4|-490655|3.388017|8.14353|1.75370e-03|3.93126e-04|0.640000||8.803801|0.637421|0.631104
1414|PSZ2-G299.38-57.32|010636.3|-594202|2.428869|4.76312|1.15724e-03|4.95292e-04|0.348114|SPT-CLJ0106-5943|4.364765|0.557749|0.598864
1415|PSZ2-G299.54+17.83|123312.4|-445507|2.428484|6.02125|1.40594e-03|4.88884e-04|||||
1416|PSZ2-G299.68-60.21|010313.6|-565033|2.428097|5.11683|7.72294e-04|2.45424e-04|||||
1417|PSZ2-G300.98+14.38|124004.3|-482622|3.306748|6.43877|3.12788e-03|1.09429e-03|0.152000|RXCJ1240.2-4825|4.164417|0.402765|0.417647
1418|PSZ2-G301.11+60.05|124748.7|-024801|2.428085|6.10587|1.92438e-03|6.98308e-04|0.179700|RXCJ1247.7-0247|4.417233|0.456303|0.458559
1419|PSZ2-G301.90+20.17|124612.0|-424058|2.428678|5.26161|1.64939e-03|6.85130e-04||ACOS709|||
1420|PSZ2-G302.41+21.60|124852.1|-411555|5.449892|9.50365|6.79271e-02|1.21262e-02|0.011400|RXCJ1248.7-4118|1.324722|0.080864|0.087475
1421|PSZ2-G302.49+21.53|124915.3|-411949|5.430929|8.36482|4.73800e-02|1.11648e-02|0.011400||1.265525|0.107624|0.110464
1422|PSZ2-G302.85-88.63|005126.8|-282952|3.443857|6.59417|1.92002e-03|6.98759e-04|0.112500|RXCJ0051.3-2831|3.104015|0.290028|0.308414
1423|PSZ2-G303.00+20.86|125147.3|-420021|3.812623|4.62035|1.74340e-03|8.48451e-04|||||
1424|PSZ2-G303.03-68.49|005113.0|-483812|2.428908|4.84964|2.99283e-03|1.38609e-03|0.187300|RXCJ0051.1-4833|3.214194|0.425165|0.513083
1425|PSZ2-G303.54+36.49|125338.6|-262210|5.093494|4.91256|2.31746e-03|1.05064e-03|0.221153|ABELL1633|4.208759|0.474132|0.543371
1426|PSZ2-G303.56+47.54|125312.6|-151919|6.336555|5.17788|6.28179e-03|2.64273e-03|0.046200|RXCJ1253.2-1522|1.702444|0.201609|0.204728
1427|PSZ2-G303.72-48.28|004535.6|-685014|3.162309|5.21374|1.72815e-03|7.02993e-04||ACOS75|||
1429|PSZ2-G303.75+33.70|125434.2|-290944|3.475953|10.77025|2.88772e-02|5.10131e-03|0.054400|RXCJ1254.6-2913|2.869498|0.190494|0.171683
1428|PSZ2-G303.75-32.86|002404.3|-841314|3.002294|5.12938|1.53394e-03|6.26310e-04|||||
1430|PSZ2-G303.98-18.29|131725.4|-810633|2.428912|4.83872|1.00636e-03|3.02853e-04|||||
1431|PSZ2-G304.44+32.48|125721.9|-302201|3.514346|12.40034|1.77708e-02|4.47185e-03|0.055400|RXCJ1257.2-3022|3.452855|0.190898|0.196888
1432|PSZ2-G304.65-31.66|233947.1|-851305|1.921301|8.28185|4.19928e-03|8.73396e-04|0.193400|RXCJ2340.1-8510|4.709839|0.274896|0.327284
1434|PSZ2-G304.84+69.84|125405.7|+065844|2.364817|4.72224|7.85655e-04|1.69485e-04|0.346000|WHLJ193.505+7.028|4.817952|0.622549|0.679499
1433|PSZ2-G304.84-41.40|002816.8|-753802|1.209888|11.21930|1.81344e-03|3.44356e-04|0.410000|PLCKESZG304.84-41.|7.645609|0.345438|0.377544
1435|PSZ2-G304.91+45.43|125716.3|-172439|2.877769|16.11598|2.53175e-02|3.46191e-03|0.047300|RXCJ1257.1-1724|3.688718|0.157765|0.166389
1436|PSZ2-G304.95-18.60|134219.1|-811644|2.052813|4.64659|1.61906e-03|6.15498e-04|||||
1437|PSZ2-G305.14-33.60|234804.4|-831447|2.428672|5.29016|1.52578e-03|7.50348e-04|||||
1438|PSZ2-G305.39-40.24|001837.9|-764340|2.428831|5.07610|2.15547e-03|1.17028e-03|||||
1439|PSZ2-G305.55-42.77|002306.8|-741223|2.427776|5.55634|3.07526e-03|1.35128e-03|||||
1440|PSZ2-G305.59-54.80|003813.9|-621517|2.428685|5.26117|1.88371e-03|7.79190e-04|||||
1441|PSZ2-G305.76+44.79|125954.4|-180159|2.128706|5.71714|1.11650e-03|2.57809e-04|||||
1442|PSZ2-G305.88-44.56|002332.8|-722415|2.412710|8.63036|1.28486e-03|2.88989e-04|0.300000||5.688925|0.402616|0.436391
1443|PSZ2-G305.96-25.45|164740.6|-864838|2.428232|6.64376|1.53902e-03|5.11336e-04|||||
1444|PSZ2-G305.96-37.15|235709.6|-793909|2.520252|6.72116|3.78085e-03|1.29061e-03|||||
1445|PSZ2-G306.02+34.47|130300.4|-281948|2.428232|5.63451|2.69048e-03|1.12579e-03|0.221200||4.996375|0.555810|0.606237
1446|PSZ2-G306.22-53.56|003356.6|-632658|2.428903|4.50315|1.07918e-03|5.31626e-04|0.597129|SPT-CLJ0033-6326|5.170574|0.693647|0.773563
1447|PSZ2-G306.23+11.92|131153.6|-504908|3.703441|5.02782|1.35198e-03|5.12876e-04|||||
1448|PSZ2-G306.50+38.50|130342.7|-241650|3.609124|7.61472|4.15785e-03|9.63733e-04|0.128800|RXCJ1303.7-2415|4.275730|0.364418|0.372568
1449|PSZ2-G306.62-41.25|000638.0|-753250|2.428853|5.18556|1.26874e-03|5.11386e-04|||||
1450|PSZ2-G306.66+61.06|125839.7|-014459|2.428910|12.02371|7.96670e-03|1.49917e-03|0.084500|RXCJ1258.6-0145|4.446865|0.240766|0.246693
1451|PSZ2-G306.77+58.61|125928.2|-041203|1.585573|15.44750|1.21571e-02|1.59619e-03|0.084500|RXCJ1259.3-0411|5.074183|0.176684|0.200256
1452|PSZ2-G307.23+16.35|131521.6|-461858|2.390264|5.32683|9.89461e-04|1.84048e-04|||||
1453|PSZ2-G307.56-10.74|135438.6|-730238|2.412934|9.97799|6.54849e-03|1.88544e-03|0.250000||7.745479|0.505950|0.517397
1454|PSZ2-G307.72-77.87|004615.0|-391226|2.427880|5.78155|1.24348e-03|4.31135e-04|0.453000||6.035635|0.621573|0.669384
1455|PSZ2-G308.04-15.48|142422.7|-772536|3.450072|4.65930|1.11093e-03|4.01279e-04|||||
1456|PSZ2-G308.33-20.21|151827.0|-813011|0.961589|10.69527|3.56746e-03|9.04447e-04|0.480000||10.318700|0.570543|0.584636
1457|PSZ2-G308.44+24.24|131706.7|-382121|1.701442|7.10029|2.19983e-03|5.73335e-04|0.255300|RXCJ1317.1-3821|6.286082|0.548044|0.551328
1458|PSZ2-G308.64+60.26|130246.3|-022902|2.428894|4.53094|3.89237e-03|2.06912e-03|0.084700|RXCJ1302.8-0230|2.222319|0.316916|0.333043
1459|PSZ2-G308.85-50.61|001416.4|-660449|3.474427|5.80819|8.76383e-04|2.24479e-04|0.159900|RXCJ0014.3-6604|3.030337|0.328876|0.347930
1460|PSZ2-G309.39+13.26|133000.4|-490723|2.400622|5.56859|1.43516e-03|4.02330e-04|0.280000||5.710883|0.615878|0.656363
1461|PSZ2-G309.43-72.86|004046.6|-440758|2.428724|6.45908|1.43905e-03|4.51168e-04|0.350000|SPT-CLJ0040-4407|5.820646|0.544140|0.571372
1462|PSZ2-G309.49+37.31|131431.5|-251557|2.428909|8.20374|1.93154e-03|4.99082e-04|0.243900|RXCJ1314.4-2515|6.716546|0.528581|0.533490
1463|PSZ2-G309.62-19.95|153918.1|-803357|1.538128|7.35125|1.84065e-03|4.11177e-04|||||
1464|PSZ2-G310.22+23.02|132612.3|-392116|3.681988|4.72333|1.71210e-03|6.89762e-04|||||
1465|PSZ2-G310.81+83.91|125500.6|+210541|1.951715|8.28912|9.25794e-03|1.77781e-03|||||
1466|PSZ2-G311.18-47.76|235043.2|-682249|5.850216|4.85079|1.67109e-03|6.51561e-04|||||
1467|PSZ2-G311.23-23.00|170339.1|-812544|2.428417|4.89304|2.17478e-03|1.13115e-03|||||
1468|PSZ2-G311.33-48.50|235227.6|-673854|5.811608|5.28048|2.68149e-03|1.00750e-03|||||
1469|PSZ2-G311.62-42.31|232012.4|-731416|2.428911|4.61992|2.11251e-03|1.21989e-03|0.098400|RXCJ2319.6-7313|1.950878|0.280212|0.300568
1470|PSZ2-G311.91-78.80|004236.3|-380951|2.182451|5.20807|9.18018e-04|3.37015e-04|0.219345|ACO2812|3.646767|0.433244|0.459621
1471|PSZ2-G311.98+30.71|132758.4|-313045|1.560381|18.56985|4.47683e-02|5.03944e-03|0.048000|RXCJ1327.9-3130|4.786142|0.165624|0.174243
1472|PSZ2-G312.35+17.84|134133.5|-440614|2.428810|4.64904|2.08637e-03|1.02533e-03|||||
1473|PSZ2-G312.48-28.86|194646.0|-812313|2.428912|5.56126|3.21178e-03|1.18821e-03|||||
1474|PSZ2-G312.62+35.05|132704.8|-270859|3.151497|10.92422|2.48145e-02|4.17943e-03|0.045800|RXCJ1326.9-2710|2.888308|0.167574|0.167837
1475|PSZ2-G312.63-66.40|002712.7|-501607|2.428556|6.92578|3.64640e-03|1.16686e-03|0.144800|RXCJ0027.3-5015|3.542888|0.332807|0.338437
1476|PSZ2-G312.94+55.38|131416.4|-070228|2.428827|4.60305|1.59217e-03|7.39645e-04|0.189200|RXCJ1314.2-0659|3.832989|0.536452|0.579554
1477|PSZ2-G313.00-30.01|201308.0|-804204|2.428880|6.21216|1.02284e-02|3.91600e-03|0.138000|RXCJ2014.2-8038|3.754782|0.432393|0.463648
1479|PSZ2-G313.33+30.29|133340.2|-314304|2.428910|6.59686|3.51873e-02|1.47904e-02|0.049000|RXCJ1333.6-3139|2.443000|0.213369|0.244225
1478|PSZ2-G313.33+61.13|131126.5|-012011|0.563179|16.74117|6.13085e-03|8.07985e-04|0.183200|RXCJ1311.5-0120|8.768981|0.336874|0.336886
1480|PSZ2-G313.55+41.93|132504.0|-201428|5.861894|5.03199|2.98219e-03|1.11510e-03|0.192600|RXCJ1325.1-2014|4.043344|0.513753|0.526268
1481|PSZ2-G313.84+19.21|134732.7|-422737|1.835643|6.63218|2.46380e-03|7.25406e-04|0.282500||6.694419|0.539894|0.553518
1482|PSZ2-G313.88-17.11|160145.3|-754527|1.210667|16.63657|8.60508e-03|1.01958e-03|0.153000|RXCJ1601.7-7544|8.025071|0.264335|0.277174
1483|PSZ2-G314.26-55.35|235849.6|-603547|3.402391|5.94317|2.27688e-03|6.65885e-04|0.098900|RXCJ2359.3-6042|2.261127|0.226984|0.240743
1484|PSZ2-G314.46+13.54|135842.6|-474842|1.687168|14.90110|2.23643e-02|2.96282e-03|0.074000|RXCJ1358.9-4750|5.285008|0.255471|0.236148
1485|PSZ2-G314.77-28.57|193354.3|-792612|5.177608|8.21795|1.94626e-02|3.98862e-03|||||
1486|PSZ2-G314.96+10.06|140736.2|-510115|2.388713|15.49399|2.00123e-02|2.79237e-03|0.096600|RXCJ1407.8-5100|6.831312|0.314851|0.290360
1487|PSZ2-G315.36+38.54|133340.8|-231815|2.428323|6.32460|2.97212e-03|1.37060e-03|0.126400|RXCJ1333.6-2317|3.883662|0.398859|0.421727
1488|PSZ2-G315.56-37.04|215538.9|-752551|3.840438|8.07025|1.86837e-03|4.46924e-04|0.233000||5.692326|0.432994|0.434680
1489|PSZ2-G315.66-28.64|193400.3|-783852|3.191341|8.21382|1.21711e-02|2.43268e-03|||||
1490|PSZ2-G315.68-18.04|163121.0|-750837|1.271345|17.05772|1.34848e-02|1.41790e-03|0.105000|RXCJ1631.6-7507|6.424092|0.220528|0.207582
1491|PSZ2-G315.71-83.81|004455.0|-330848|2.428805|4.55228|2.63889e-03|1.28202e-03|||||
1492|PSZ2-G316.31+28.53|134729.4|-325229|1.404655|18.85321|3.82687e-02|3.74283e-03|0.039100|RXCJ1347.4-3250|4.627691|0.138223|0.148880
1493|PSZ2-G316.43+54.02|132316.7|-080047|5.838230|5.18380|1.04182e-03|2.47485e-04|||||
1494|PSZ2-G316.51-33.21|205412.1|-764712|2.222981|4.86085|1.01421e-03|3.33197e-04|||||
1495|PSZ2-G316.89-32.24|203622.9|-765044|2.428417|5.18287|2.55216e-03|1.25166e-03|||||
1496|PSZ2-G317.52+59.94|132027.2|-020559|2.428869|4.51434|2.35717e-03|1.14744e-03|0.315551||5.084684|0.741649|0.779535
1497|PSZ2-G317.58-17.82|164529.6|-733532|7.477028|4.93655|6.57247e-03|2.35326e-03|0.069000|RXCJ1645.4-7334|2.059166|0.270816|0.253444
1498|PSZ2-G317.79+26.63|135558.1|-342201|2.428909|5.76145|4.16936e-03|1.79430e-03|||||
1499|PSZ2-G318.05-58.88|235448.7|-563307|2.980873|5.00342|2.17796e-03|9.26702e-04|0.530000|SPT-CLJ2354-5633|5.028991|0.569737|0.584394
1500|PSZ2-G318.14-29.57|194706.2|-762412|2.428209|7.45623|4.31429e-03|1.39503e-03|0.217000|RXCJ1947.3-7623|5.887117|0.474927|0.502667
1501|PSZ2-G318.25+73.24|130914.6|+105406|2.428209|5.33476|2.70114e-03|1.40165e-03|0.425500|WHLJ197.343+10.85|6.126018|0.655889|0.727659
1502|PSZ2-G318.46+83.79|125833.1|+210812|1.333084|9.40104|1.38175e-02|1.87392e-03|||||
1503|PSZ2-G318.54-07.62|153141.8|-653117|2.428006|4.50377|2.46110e-03|1.14101e-03|||||
1504|PSZ2-G318.62+58.55|132355.7|-031908|2.428823|4.85596|2.04370e-03|9.99291e-04|0.219595|RMJ132413.2-031751.5|4.418548|0.596715|0.631036
1505|PSZ2-G319.16+26.63|140137.7|-340039|2.428909|4.76907|5.47429e-03|3.07842e-03|||||
1506|PSZ2-G319.19-48.59|230700.9|-650603|2.757586|5.41720|2.03971e-03|8.54750e-04|0.529800|SPT-CLJ2306-6505|5.546910|0.557088|0.559590
1507|PSZ2-G319.27-19.57|171818.3|-731336|3.840326|5.02407|2.29055e-03|8.83895e-04|0.260000||4.597099|0.553796|0.581222
1508|PSZ2-G319.41-27.54|191312.9|-752143|2.428494|4.66161|6.06055e-03|3.50861e-03|0.072600|RXCJ1912.6-7517|2.249766|0.336092|0.367268
1509|PSZ2-G319.64-65.11|000730.8|-503336|2.428301|5.43311|4.89804e-03|2.32065e-03|||||
1510|PSZ2-G320.94+83.69|125947.0|+210657|3.416737|7.32185|6.98300e-03|1.54472e-03|||||
1511|PSZ2-G321.08-17.96|171142.8|-705535|3.777819|4.51812|8.95070e-04|2.95031e-04|||||
1512|PSZ2-G321.30+50.63|133822.5|-103319|2.428899|4.63419|5.22618e-03|3.40415e-03|||||
1513|PSZ2-G321.94+75.57|131034.4|+132504|2.428823|4.65786|3.73581e-03|2.21380e-03|||||
1514|PSZ2-G321.98-47.96|224949.5|-642455|1.848109|13.67250|6.09849e-03|1.03369e-03|0.094000|RXCJ2249.9-6425|4.023152|0.176678|0.178467
1515|PSZ2-G322.44+20.29|142628.3|-385704|3.482541|5.25618|1.06707e-03|2.17542e-04|||||
1516|PSZ2-G322.63-49.15|225407.3|-631443|2.349634|7.85920|2.51507e-03|7.16745e-04|0.211200|RXCJ2254.0-6315|4.651399|0.322949|0.361484
1517|PSZ2-G322.74-42.10|220303.9|-675749|2.428911|4.82680|8.16351e-04|2.87125e-04|||||
1518|PSZ2-G322.77+59.52|133106.5|-014820|3.337757|8.68979|1.17144e-02|2.69970e-03|0.085200|RXCJ1330.8-0152|3.226144|0.244942|0.253624
1519|PSZ2-G323.08-63.98|235558.9|-505451|2.428172|5.68213|3.86643e-03|1.40804e-03|0.319600|SPT-CLJ2355-5055|4.569305|0.525153|0.593437
1520|PSZ2-G323.30+63.66|132659.5|+021243|2.149190|8.56836|4.07733e-03|1.01800e-03|0.259000|ZwCl1324.6+0229|6.424766|0.419557|0.447255
1521|PSZ2-G323.31+27.37|141704.9|-320458|5.207526|5.67793|2.34712e-03|9.00568e-04|||||
1522|PSZ2-G323.39+81.61|130349.0|+191432|6.259030|5.51465|6.47564e-03|1.92570e-03|0.064300|RXCJ1303.7+1916|1.859241|0.254416|0.284756
1523|PSZ2-G323.70-25.45|184943.8|-711929|3.827970|5.73794|1.02453e-03|2.36857e-04|||||
1524|PSZ2-G323.77-33.80|203324.9|-705242|4.213306|5.35239|1.46623e-03|6.55647e-04|||||
1525|PSZ2-G323.96+43.81|135406.1|-162857|2.428863|4.97385|3.62196e-03|1.85468e-03|||||
1526|PSZ2-G324.04+48.79|134732.7|-114545|2.428301|11.50636|2.50310e-03|4.04841e-04|0.451600|RXCJ1347.5-1144|11.029433|0.568343|0.609793
1527|PSZ2-G324.54-44.97|221801.2|-651037|2.324713|8.58427|4.27437e-03|1.01731e-03|0.095100|RXCJ2218.0-6511|3.003284|0.223201|0.230745
1528|PSZ2-G324.59-11.52|163818.9|-642134|1.669659|32.40285|8.71314e-02|8.99872e-03|0.050800|RXCJ1638.2-6420|7.939415|0.152730|0.158233
1529|PSZ2-G324.69+62.17|133118.9|+005945|3.814598|5.18634|2.14375e-03|9.48731e-04|0.359299|RMJ133111.4+010003.2|5.607998|0.642814|0.686414
1530|PSZ2-G324.99-49.26|224503.7|-620604|2.467379|6.15017|2.28588e-03|7.77932e-04|0.580000|SPT-CLJ2245-6206|5.993725|0.523448|0.610302
1531|PSZ2-G325.17-07.05|161330.3|-605225|3.714170|6.76834|3.54978e-02|5.91870e-03|0.015700|RXCJ1614.3-6052|2.396106|0.188330|0.282965
1532|PSZ2-G325.19+49.12|134959.5|-111157|5.387808|4.62055|2.12110e-03|1.06437e-03|||||
1533|PSZ2-G325.25-33.72|202900.3|-694206|5.268677|4.65407|1.27143e-03|5.19114e-04|||||
1534|PSZ2-G325.70+17.34|144726.6|-402045|1.958889|8.74540|4.34499e-03|1.20795e-03|0.315500||7.569986|0.508679|0.569667
1535|PSZ2-G325.86-33.56|202558.0|-691419|2.428860|4.51756|1.01361e-03|4.22090e-04|||||
1536|PSZ2-G325.99-59.48|233223.1|-535756|2.428892|5.85560|1.30801e-03|4.81804e-04|0.402000|SPT-CLJ2332-5358|5.615111|0.574531|0.639102
1537|PSZ2-G326.01+17.21|144907.3|-401939|8.458318|4.64979|5.68613e-03|3.08384e-03|0.062000|ABELLS0774|2.120057|0.237908|0.255717
1538|PSZ2-G326.71+50.30|135202.0|-094454|2.428427|4.50661|1.11266e-02|6.95212e-03|0.202100|RXCJ1352.2-0945|4.042493|0.524841|0.607124
1539|PSZ2-G326.73+54.80|134530.0|-053259|2.427806|5.91758|2.83148e-03|1.10852e-03|||||
1540|PSZ2-G327.27+11.05|151120.6|-450609|1.626465|7.24656|1.41860e-03|1.90105e-04|||||
1541|PSZ2-G327.29+09.99|151436.7|-455934|4.477924|7.53576|8.88296e-03|2.13082e-03|0.058000|RXCJ1514.6-4558|2.968433|0.250756|0.275835
1542|PSZ2-G327.53+25.88|143611.1|-315559|2.428643|5.19684|5.30613e-03|2.66852e-03|0.303800||5.516123|0.669884|0.772733
1543|PSZ2-G327.66-54.26|230337.8|-572249|2.381315|5.81072|8.98560e-04|2.19730e-04|||||
1544|PSZ2-G328.05+15.79|150144.9|-403805|5.136417|5.58051|3.40974e-03|1.89341e-03|||||
1545|PSZ2-G328.24+18.21|145621.5|-382630|4.042643|6.38054|6.42529e-03|3.18740e-03|0.115000|RXCJ1456.2-3826|3.502504|0.346590|0.356333
1546|PSZ2-G328.31-09.71|164636.2|-602354|2.428892|10.23338|6.23743e-03|1.91457e-03|0.148000|RXCJ1646.6-6023|6.214705|0.403606|0.398226
1547|PSZ2-G328.58-25.25|185604.3|-665626|3.682403|5.27100|1.35971e-03|4.56824e-04|0.179700|RXCJ1855.8-6654|3.823897|0.440834|0.467813
1548|PSZ2-G328.96+71.97|132312.8|+104342|2.129285|5.85160|2.02385e-03|1.10600e-03|||||
1549|PSZ2-G329.29+29.18|143556.2|-281701|5.503452|5.05773|3.86920e-03|1.39302e-03|||||
1550|PSZ2-G329.36-09.90|165302.3|-594259|3.838646|13.83640|1.62050e-02|2.51916e-03|0.048000|RXCJ1653.0-5943|3.669181|0.180827|0.178269
1551|PSZ2-G329.48-22.67|183259.5|-653310|3.289756|6.16602|1.41123e-03|3.62105e-04|||||
1552|PSZ2-G329.53-54.73|230024.8|-561637|2.428312|5.77081|2.33340e-03|8.67696e-04|0.152800|ACO3950|3.209470|0.359595|0.367299
1553|PSZ2-G329.57-17.96|175200.0|-634847|2.254411|5.97524|1.82581e-03|6.02905e-04|0.133000|RXCJ1752.0-6348|3.419472|0.351414|0.358648
1554|PSZ2-G330.07+28.11|144055.6|-285538|3.781004|5.35565|2.31875e-03|8.15210e-04|||||
1555|PSZ2-G330.53-40.56|212205.8|-633545|5.408171|4.68190|1.54240e-03|7.06365e-04|0.217000|SPT-CLJ2121-6335|3.701717|0.481946|0.493441
1556|PSZ2-G331.10+40.81|141919.1|-171216|2.276325|5.77876|1.50992e-03|4.17633e-04|0.299200|WHLJ214.833-17.18|5.987760|0.641103|0.662885
1557|PSZ2-G331.12+62.31|134212.1|+021523|2.867238|6.06633|4.86581e-03|1.87020e-03|0.076500|RXCJ1342.0+0213|2.455589|0.244691|0.262117
1558|PSZ2-G331.96-45.74|215812.6|-602446|4.013343|6.18453|1.15555e-02|3.87772e-03|0.075000|RXCJ2158.4-6023|2.084438|0.242717|0.244286
1559|PSZ2-G332.11-23.63|184725.1|-632801|4.857744|4.80771|1.18305e-02|6.12821e-03|||||
1560|PSZ2-G332.23-46.37|220152.6|-595624|1.262364|19.68729|1.03749e-02|1.19861e-03|0.098000|RXCJ2201.9-5956|5.770868|0.179193|0.175690
1561|PSZ2-G332.29-23.57|184711.6|-631723|6.913450|5.22767|9.32824e-03|1.99109e-03|0.014600|RXCJ1847.3-6320|0.785076|0.100614|0.102730
1562|PSZ2-G332.36+62.19|134429.7|+022320|2.428853|5.25274|1.48936e-03|5.70667e-04|0.376445|RMJ134431.8+022244.3|5.947719|0.673206|0.738043
1563|PSZ2-G332.87-19.26|181312.0|-612732|1.596621|12.16918|5.42387e-03|8.39877e-04|0.147000|RXCJ1813.3-6127|5.917648|0.311026|0.313092
1564|PSZ2-G333.59+73.19|132610.8|+122519|3.784389|5.82636|1.06004e-03|2.48736e-04|0.204000|RXCJ1326.2+1230|4.095102|0.445175|0.487803
1565|PSZ2-G333.89-43.60|213749.7|-600712|2.428781|8.24170|1.96792e-03|5.29934e-04|0.318000|SPT-CLJ2138-6008|6.658943|0.471533|0.506570
1566|PSZ2-G335.14+30.70|145224.6|-242953|3.766938|7.97688|7.22558e-03|2.18219e-03||ACO1977|||
1567|PSZ2-G335.58-46.44|215406.8|-575147|1.977028|14.59793|1.26370e-02|1.73075e-03|0.076000|RXCJ2154.1-5751|4.186411|0.164524|0.180272
1568|PSZ2-G336.01-51.27|222356.1|-551837|4.242088|5.69140|6.34518e-03|2.15152e-03|0.079100|RXCJ2224.4-5515|2.037933|0.225244|0.215199
1569|PSZ2-G336.60-55.43|224617.2|-524320|1.783172|14.02867|7.85395e-03|1.13685e-03|0.096500|RXCJ2246.3-5243|4.279627|0.169755|0.196468
1570|PSZ2-G336.95-45.75|214630.7|-571638|3.867174|7.18506|9.84611e-03|2.83751e-03|0.076000|RXCJ2146.3-5717|2.473550|0.214531|0.212799
1571|PSZ2-G337.01+38.30|144103.8|-171225|5.150473|4.93692|1.82658e-03|7.76240e-04|||||
1572|PSZ2-G337.12-66.02|233505.4|-454229|2.369578|7.45101|1.17079e-03|2.42412e-04|0.547261|SPT-CLJ2335-4544|7.120644|0.559743|0.589719
1573|PSZ2-G337.14-25.98|191428.7|-592820|2.428781|8.20064|3.29468e-03|8.66265e-04|0.260000|PLCKG337.1-26.0|6.584915|0.473729|0.507075
1574|PSZ2-G337.23-12.59|174124.1|-544652|2.428484|6.08205|3.51487e-03|1.29897e-03|||||
1575|PSZ2-G337.90+23.58|151912.6|-290412|1.312758|7.78943|2.26798e-03|4.40299e-04|||||
1576|PSZ2-G337.91-12.15|174101.5|-535900|2.367480|6.67659|2.55070e-03|7.45555e-04|||||
1577|PSZ2-G337.92-64.34|232641.3|-463643|2.428301|4.60963|1.73207e-03|8.61637e-04|||||
1578|PSZ2-G337.95+22.70|152145.6|-294517|2.558912|6.03163|2.55669e-03|1.09031e-03|||||
1579|PSZ2-G337.99-33.61|201443.0|-591303|2.385328|4.96941|9.36250e-04|2.18041e-04|||||
1580|PSZ2-G338.04+23.65|151931.2|-285626|2.626357|6.05953|4.78920e-03|1.26359e-03|||||
1581|PSZ2-G338.21+23.46|152034.8|-290003|2.000114|6.07903|1.63098e-03|3.19861e-04|||||
1582|PSZ2-G338.25+22.60|152302.9|-294050|3.772694|5.79289|1.29503e-02|6.29735e-03|||||
1583|PSZ2-G338.52+22.97|152258.1|-291350|2.428407|6.10741|3.01047e-03|9.05573e-04|||||
1584|PSZ2-G339.47+63.56|135310.2|+051002|3.839348|5.81381|5.06388e-03|2.73947e-03|0.078800|RXCJ1353.0+0509|2.506246|0.268795|0.314060
1585|PSZ2-G339.63-69.34|234444.4|-424301|2.428355|9.22504|1.60304e-03|3.00070e-04|0.596000|SPT-CLJ2344-4243|8.861940|0.560028|0.568438
1586|PSZ2-G339.74-51.08|221502.2|-532121|5.296039|4.60878|6.87123e-04|1.62736e-04|||||
1587|PSZ2-G340.09+22.89|152828.7|-282527|3.193156|11.35395|7.65527e-03|1.56314e-03|||||
1588|PSZ2-G340.35-42.80|212025.6|-555616|3.168451|4.96002|1.36253e-03|5.89591e-04|||||
1589|PSZ2-G340.36+60.58|140100.7|+025215|2.428800|15.63451|4.83211e-03|6.67726e-04|0.252800|RXCJ1401.0+0252|9.750274|0.360971|0.396252
1590|PSZ2-G340.46-52.20|222019.3|-522707|3.104959|6.44101|4.23736e-03|1.40283e-03|0.102000|BVH2007230|2.535663|0.236691|0.279326
1591|PSZ2-G340.88-33.36|201220.1|-564853|1.833767|26.76462|5.20956e-02|3.54770e-03|0.055600|RXCJ2012.5-5649|7.035854|0.051292|0.052473
1592|PSZ2-G340.94+35.07|145934.5|-181022|2.579296|10.48678|5.61382e-03|9.41595e-04|0.235700|RXCJ1459.4-1811|7.795695|0.451450|0.484612
1593|PSZ2-G340.97+34.18|150149.5|-185244|3.490489|4.51858|1.06517e-03|3.08630e-04|||||
1594|PSZ2-G341.09-33.15|201045.3|-563812|2.732218|6.31977|5.80100e-02|4.45776e-03|||||
1595|PSZ2-G341.16+34.81|150050.8|-181631|2.477524|6.19867|2.30422e-03|7.87905e-04|0.390000|ACOS783|7.421017|0.644114|0.653692
1596|PSZ2-G341.19-36.12|203215.7|-562607|2.428685|6.35170|1.66628e-03|5.40914e-04|0.284000|SPT-CLJ2032-5627|5.744352|0.561162|0.590583
1597|PSZ2-G341.44-40.19|210101.3|-554300|2.058020|5.93693|1.99019e-03|1.06005e-03|0.250000|SPT-CLJ2101-5542|4.765805|0.447422|0.463055
1598|PSZ2-G341.69+50.67|142520.4|-045942|2.428880|4.84531|1.27440e-03|4.61153e-04|0.330000||5.463793|0.704073|0.772753
1599|PSZ2-G342.32+23.51|153356.9|-263932|6.959296|4.58750|1.61531e-02|3.78662e-03|||||
1600|PSZ2-G342.33-34.93|202324.8|-553430|2.428628|9.32386|2.66634e-03|6.06477e-04|0.232000|RXCJ2023.4-5535|6.677995|0.448999|0.425139
1601|PSZ2-G342.45+24.14|153237.2|-260559|1.237801|15.71413|7.27415e-03|8.23187e-04|||||
1602|PSZ2-G342.51-50.97|220931.8|-514922|2.428786|5.10203|4.02574e-03|1.88519e-03|0.106500|RXCJ2209.3-5148|2.368898|0.327805|0.321785
1603|PSZ2-G342.62-39.60|205553.3|-545454|3.951778|4.99840|2.43240e-03|9.36773e-04|0.139000|RXCJ2055.8-5455|3.009487|0.327177|0.345108
1604|PSZ2-G342.82-30.48|195211.9|-550349|2.400319|10.50134|1.32379e-02|2.51274e-03|0.060000|RXCJ1952.2-5503|3.244582|0.181262|0.201716
1605|PSZ2-G343.33+83.19|131025.0|+215214|2.428850|6.64070|1.91670e-03|6.25440e-04|0.279734|RMJ131022.2+215005.6|5.810870|0.524997|0.535099
1606|PSZ2-G343.46+52.65|142425.9|-024423|2.428597|4.89943|1.26376e-03|4.42544e-04|||||
1607|PSZ2-G343.68+24.10|153634.4|-252453|2.838128|5.64388|2.98649e-03|9.05666e-04|||||
1608|PSZ2-G343.92+22.67|154124.5|-262201|1.965203|6.20506|2.71900e-03|7.80227e-04|||||
1609|PSZ2-G344.99-81.88|002531.5|-330021|5.442105|5.23020|6.06537e-03|2.39777e-03|0.049100|RXCJ0025.5-3302|1.454706|0.177969|0.184589
1610|PSZ2-G345.32-59.97|225422.6|-462130|2.428301|6.58532|1.76961e-03|6.18427e-04|0.270000|SPT-CLJ2254-4620|5.092779|0.474724|0.488885
1611|PSZ2-G345.38-25.32|192001.9|-520323|2.428831|4.60644|1.40012e-03|6.55591e-04|||||
1612|PSZ2-G345.38-39.32|205213.2|-525012|5.407052|6.83755|9.21727e-03|2.65906e-03|0.044831|ABELL3716S|1.807948|0.178593|0.184837
1613|PSZ2-G345.82-34.29|201849.0|-524255|2.428895|5.82347|1.50881e-02|8.72840e-03|0.050500|RXCJ2018.7-5242|1.840419|0.207275|0.164716
1614|PSZ2-G346.30-30.35|195314.4|-520359|2.428085|5.22542|6.84901e-03|4.77398e-03|0.106900|RXCJ1953.0-5201|2.949260|0.385026|0.375376
1615|PSZ2-G346.36-77.71|000956.8|-353954|2.428032|4.90224|1.22763e-03|5.81247e-04|0.120083|ABELL2730|2.464465|0.357732|0.379479
1616|PSZ2-G346.61+35.06|151500.6|-152124|2.428899|12.86590|7.25182e-03|1.12609e-03|0.222600|RXCJ1514.9-1523|8.860777|0.405480|0.457808
1617|PSZ2-G346.86-45.38|212947.7|-504637|2.428910|5.24539|1.66066e-03|6.71044e-04|0.079600|RXCJ2129.8-5048|2.027428|0.256376|0.268363
1618|PSZ2-G347.17-27.36|193453.5|-505241|2.428890|9.81386|2.76526e-03|6.27184e-04|0.237100|RXCJ1934.7-5053|7.185605|0.441376|0.456116
1619|PSZ2-G347.27-52.46|221119.5|-483208|3.742201|4.52687|6.46150e-04|1.55366e-04|0.240000|SPT-CLJ2211-4833|3.422418|0.477812|0.514648
1620|PSZ2-G347.58-35.35|202549.1|-511638|2.195656|5.71393|1.68772e-03|7.24065e-04|0.220000|ACOS871|4.326421|0.429352|0.446207
1621|PSZ2-G347.96+80.46|132008.0|+201243|2.428678|4.73457|1.72631e-03|8.06071e-04|||||
1622|PSZ2-G348.43-25.50|192457.7|-492430|3.222978|7.00197|2.52418e-03|6.93510e-04|0.250000||5.812987|0.493302|0.541836
1623|PSZ2-G348.46-64.83|231354.7|-424022|2.428863|4.68209|2.55674e-03|1.41718e-03|0.056400|RXCJ2313.9-4244|1.464350|0.219628|0.224474
1624|PSZ2-G348.90-67.37|232508.3|-411243|2.428748|9.08764|3.37733e-03|8.40106e-04|0.358000|ACOS1121|7.193831|0.485491|0.445754
1625|PSZ2-G349.12+67.62|135624.1|+104657|4.510631|4.96268|1.37983e-03|5.42849e-04|0.246965|RMJ135620.4+104724.2|4.257032|0.513952|0.550731
1626|PSZ2-G349.18+38.66|151153.4|-111643|2.428878|5.15074|4.03692e-03|1.50264e-03|||||
1627|PSZ2-G349.46-59.95|224851.7|-443134|1.574105|20.73035|4.78506e-03|4.82269e-04|0.347500|RXCJ2248.7-4431|11.359230|0.343524|0.341475
1628|PSZ2-G349.50-06.85|174758.0|-412652|2.430661|7.60605|5.93135e-03|1.30861e-03|||||
1629|PSZ2-G350.12+45.29|145627.0|-054904|2.428835|5.91961|2.51757e-03|9.06367e-04|0.220000|RXCJ1456.3-0549|5.314840|0.551774|0.567266
1630|PSZ2-G351.76-54.71|221846.2|-451708|3.265736|6.62519|3.04204e-03|8.51934e-04|0.610000|SPT-CLJ2218-4519|6.288818|0.659295|0.629318
1631|PSZ2-G352.05-24.01|192059.3|-455135|2.151473|4.50566|9.56682e-04|2.74222e-04|0.798000||6.578038|0.822044|0.897625
1632|PSZ2-G352.28-77.66|000557.5|-344205|2.000508|10.16829|5.75455e-03|1.19921e-03|0.114700|RXCJ0006.0-3443|4.001657|0.248869|0.226974
1633|PSZ2-G353.36-26.49|193624.5|-451743|4.998147|4.72876|1.41094e-03|6.06958e-04|||||
1634|PSZ2-G355.07+46.20|150405.4|-024754|3.015160|8.69539|3.24815e-03|7.64953e-04|0.215300|RXCJ1504.1-0248|6.666208|0.480016|0.482996
1635|PSZ2-G355.07+55.32|143827.4|+034051|6.320625|4.98620|2.90431e-03|1.18812e-03|0.219392|RMJ143821.9+034013.2|4.280166|0.530438|0.565932
1636|PSZ2-G355.22-70.03|233119.6|-375441|3.496676|4.67757|1.06986e-03|4.66003e-04|||||
1637|PSZ2-G355.50+54.72|144050.9|+032605|2.428005|4.53362|8.42189e-03|3.81080e-03|0.026300|RXCJ1440.6+0328|1.103187|0.181714|0.198025
1638|PSZ2-G356.04-49.50|214650.9|-435526|2.428679|4.91385|2.85525e-03|1.57904e-03|0.062000|RXCJ2146.9-4354|1.666392|0.227945|0.255355
1639|PSZ2-G356.05+70.99|135400.2|+145409|5.150571|5.07538|2.50475e-03|1.14397e-03|0.125100|RXCJ1354.0+1455|2.945922|0.371730|0.383228
1640|PSZ2-G356.21-43.11|211120.2|-442604|2.428791|5.16629|3.35334e-03|1.90959e-03|||||
1641|PSZ2-G356.25-76.07|235703.3|-344718|2.428912|10.37627|1.07815e-02|2.72553e-03|0.047500|RXCJ2357.0-3445|2.468719|0.163126|0.149009
1642|PSZ2-G356.53+28.66|155827.2|-140938|3.940081|5.14644|2.68454e-03|9.12380e-04|0.097000|RXCJ1558.3-1410|2.950506|0.301437|0.322264
1643|PSZ2-G356.88-11.33|182602.5|-370551|3.478357|5.10584|1.76605e-03|8.59474e-04|||||
1644|PSZ2-G357.43+69.50|135951.6|+141502|2.265706|9.51518|5.35347e-03|1.28547e-03|0.209000|ZwCl1357.4+1430|5.656355|0.352171|0.408809
1645|PSZ2-G357.75-41.77|210343.1|-431933|2.428765|4.87659|2.82406e-03|1.27377e-03|0.048700|RXCJ2103.4-4319|1.546678|0.220982|0.234898
1646|PSZ2-G358.21-87.49|004204.6|-283200|2.181203|9.10412|3.64209e-03|7.75964e-04|0.108200|RXCJ0042.1-2832|3.647853|0.238356|0.245297
1647|PSZ2-G358.34-47.31|213356.6|-423959|2.483841|5.96189|2.61458e-03|8.75220e-04|0.200000|RXCJ2134.0-4240|4.206624|0.383748|0.395897
1648|PSZ2-G358.80-10.83|182751.0|-351039|2.422859|4.65976|9.27198e-04|2.10952e-04|||||
1649|PSZ2-G358.94-70.57|233107.3|-363259|3.157562|6.05340|4.05000e-03|1.44785e-03|0.095700|RXCJ2331.2-3630|2.523271|0.246912|0.250808
1650|PSZ2-G358.98-67.26|231542.4|-374645|1.724289|9.88427|4.34688e-03|9.77858e-04|0.178600|RXCJ2315.7-3746|5.224710|0.317408|0.302077
1651|PSZ2-G359.07-32.12|201204.5|-412913|2.428800|7.64275|3.35436e-03|9.17275e-04|0.149600|RXCJ2012.0-4129|4.721086|0.392048|0.389491
1652|PSZ2-G359.60-08.72|182022.0|-333154|2.428045|4.74027|2.50723e-03|1.22150e-03|||||
1653|PSZ2-G359.67-07.23|181411.9|-324727|1.255136|6.71094|1.40459e-03|1.68955e-04|||||

